Multipolar dynamics of social segregation: Data validation on Swedish vaccination statistics

We perform a validation analysis on the multipolar model of opinion dynamics. A general methodology for using the model on datasets of two correlated variables is proposed and tested using data on the relationship between COVID-19 vaccination rates and political participation in Sweden. The model is shown to successfully capture the opinion segregation demonstrated by the data and spatial correlation of biases is demonstrated as necessary for the result. A mixing of the biases on the other hand leads to a more homogeneous opinion distribution, and greater penetration of the majority opinion, which here corresponds to a decision to vote or vaccinate.

==> A_val.txt <==
val 
82.66666666666667 84.5232482866219
77.0 82.34021640630057
79.0 88.1184451917197
85.0 91.8012359701724
75.0 80.39373323849419
74.5 82.24829996368778
73.5 75.47757490614904
71.0 82.04810445299607
64.5 75.42292041905297
78.0 77.2862769484265
77.5 85.38928538943871
67.0 76.18069353433647
80.0 88.17864591884886
86.0 86.05569397376456
77.75 82.14324157814913
78.25 80.95422346248611
87.5 90.53307140455543
87.5 87.06524751726376
85.33333333333333 90.12675626694987
78.33333333333333 79.6254074609386
84.5 87.51214067857804
81.0 80.58945491786288
85.0 85.20064136982441
84.0 85.6644001168584
72.0 84.4217620267553
82.0 85.686357431445
86.0 96.33530534479428
82.5 84.82909256880656
84.0 86.29612762841509
85.5 85.82772616061254
82.0 84.67081373025938
88.0 89.40878604961007
79.0 82.57147116212514
90.0 94.66586649868415
77.0 80.33061828808135
82.0 83.29669571633195
81.0 85.93224605926407
88.0 89.68130951440378
83.0 84.3343860724096
82.0 82.21897525993845
84.0 86.32441060003428
80.5 85.32543105023785
81.0 90.40689405598755
69.0 86.16529915127087
86.0 83.19672647437314
80.5 82.03734542575666
85.0 88.20902043551393
83.0 73.07941919996465
77.0 81.45863434076882
74.0 77.74865921655667
78.0 82.95411330870057
82.0 84.45079589585913
87.0 93.1559325277955
82.5 90.62195070685713
77.0 82.93662612121845
63.0 76.62351018853506
88.0 93.34087565734478
68.66666666666667 81.25655046673084
76.0 83.92913753284907
47.0 63.6274113685344
77.0 80.76131607600178
82.0 83.73557376966106
87.5 90.2162011343606
67.0 75.83840206455167
81.0 85.74369663428362
83.5 85.57852845285589
73.0 76.63193044570235
77.0 82.39993820703289
67.0 72.00166103222789
58.0 66.65504754578177
80.0 87.66111690367381
80.0 87.82356122371611
80.0 90.05225670638094
52.0 64.60230570027346
55.0 62.04600130788967
73.5 76.06489652850239
84.0 89.70119132924673
68.0 73.13473848858493
78.5 82.88278279110892
85.0 86.51530436245184
74.0 80.12516553626678
71.0 73.36118537448954
81.5 87.8198999881838
79.0 84.44471993701374
84.5 89.94489060819433
81.0 79.54260484367549
79.0 79.91750230411412
90.5 91.31109881900487
84.5 89.10142387621812
56.0 68.1320421178602
56.333333333333336 76.909591816205
67.0 70.64444491538313
86.0 87.47773853081718
81.5 84.2501485434172
74.0 85.95179214908197
76.5 82.3589681111064
78.5 83.8480626224133
80.0 81.54609415737431
72.0 76.64576169488203
76.25 84.2335319849292
75.0 78.45366109630129
83.75 86.91878653701373
58.0 71.61131438202138
78.33333333333333 80.83367332824139
86.2 90.5142807540952
84.8 86.70172449091385
83.33333333333333 87.45133871440837
71.0 78.5693736658363
51.0 63.976157664597785
60.5 67.82983747131006
55.0 67.81227609917072
49.5 69.75392724191069
53.2 69.83085283588537
85.66666666666667 86.43507229758444
59.0 72.32181733438188
48.0 62.11788314357205
77.0 77.83193284707315
52.666666666666664 67.15263451048106
73.0 78.10778531393743
77.33333333333333 81.64170729971846
46.75 66.18830388973613
73.0 80.2456274458182
58.0 78.60146103915929
54.333333333333336 66.53889946219904
83.5 90.09964423846509
79.0 83.11554833610188
65.5 73.8850288227156
58.0 68.11375000506067
78.0 82.30706988359717
71.0 84.08264678510425
78.0 81.01213995698065
84.33333333333333 86.33211658273149
76.0 82.27217213469869
74.5 80.44680801563855
70.5 73.937514897112
50.666666666666664 65.38550402814558
73.0 73.26849190023951
61.666666666666664 71.63464337497332
84.0 88.31193741079343
84.0 85.40233704010369
69.5 76.47866541627715
69.33333333333333 73.06418922266609
67.33333333333333 77.73941112960989
76.5 81.99880198981222
48.5 60.331707393691545
77.5 82.1503529751821
49.0 67.33740966388069
81.0 91.64917121537111
83.5 87.49615917499948
84.0 88.53982581335578
76.0 79.33913842273961
75.5 80.93790655909577
73.0 79.43006978992348
80.0 81.94870105555721
71.0 75.2067491265598
82.0 86.70119489170403
75.0 77.26770700211732
79.0 81.07055393217333
84.0 86.44905975613818
82.0 88.52536658869494
64.0 74.07631777308336
75.0 80.40404341753084
68.5 79.40582286532198
88.0 87.1447246356279
89.0 93.56910056294832
57.5 74.88695513730595
85.33333333333333 83.66369199603477
86.0 87.5517066476241
77.0 78.27547163502952
79.66666666666667 83.4302227234254
82.0 81.20904310287973
76.66666666666667 83.33995390611048
85.0 87.04837753945381
79.0 83.18550879239992
83.0 83.53211778067956
80.5 84.3363718638949
74.0 85.11317644338476
78.0 85.22075609544277
58.333333333333336 68.34102291575151
76.5 82.33951514881707
83.0 84.32396615234573
82.0 81.47014542694832
72.5 77.56553373727593
75.0 80.94616151679278
66.0 71.60417026473404
77.0 78.86145944419955
77.0 79.87500496183148
84.25 89.34306466249136
78.0 78.3750051053565
82.0 88.18095380592837
79.0 82.6043513033256
91.0 90.32074371199214
90.66666666666669 89.26981063187773
92.0 90.69268196601719
85.0 88.30499860364219
89.0 89.01562963934218
82.0 85.87693540769587
87.5 93.37063143801178
88.0 87.88412986159838
88.5 92.3738337124609
86.0 88.63380754101155
73.0 80.61842630145182
91.0 87.25793671463865
90.0 87.24365977128573
82.5 88.36003059978518
83.5 83.19815911579997
89.0 89.18811024485915
92.0 91.82388186798606
83.0 85.46807048948375
83.0 85.26881566068512
84.0 84.25037751348736
90.0 88.177956209932
87.0 87.96287759277466
88.0 89.18484489658053
87.0 90.89484790529507
87.5 92.86002706627016
79.0 82.69029288281408
84.66666666666667 88.4970893201006
80.5 81.70095735350385
86.33333333333333 89.26530193286109
83.66666666666667 87.31282576128949
85.66666666666667 88.34175858463458
90.0 92.43456973401756
85.33333333333333 88.98628857573095
57.0 72.48495160004165
68.0 77.82959710287793
91.0 88.68678943403462
84.0 88.49260184029653
87.0 87.28204562968939
88.0 86.6576426601564
74.0 79.42488644112457
81.0 85.66733338886765
75.5 89.10133425097587
84.0 84.26140869525052
86.5 87.86341864054138
87.0 88.57345463533854
68.0 76.04197461926697
70.0 79.09777282201202
79.0 84.57081392021185
84.0 83.85582766545741
88.5 92.65836042912426
83.5 86.74817956891047
83.5 91.08554452972233
87.66666666666667 90.67222736235311
79.5 78.48997187540647
64.8 73.5937773910008
85.0 86.66431022290692
81.83333333333333 89.17910281105262
74.85714285714286 81.57181687464644
72.0 82.57653511230394
82.0 87.68638364942967
84.0 88.46400997083262
74.4 81.75336761828159
63.2 73.21178000343711
88.5 90.9863199939354
73.33333333333333 78.13422051806225
87.0 89.02017402492703
84.0 74.89045287065704
89.0 86.10667362573814
84.0 86.13831764936259
82.5 81.44911918648644
86.0 87.27067535171872
87.0 85.23095197723603
62.0 68.16134526710425
71.625 76.5523627761843
81.0 77.56010216683347
85.0 88.85814218420542
79.4 84.7710218140863
78.0 84.44675227871066
60.666666666666664 68.05142210768338
84.2 86.96461557354809
78.0 82.70616476169687
84.77777777777777 86.31005731185599
83.07692307692308 85.50055491746923
65.4 77.67510561992898
81.33333333333333 84.00862701019578
82.625 86.28751779512473
91.0 91.67924815213244
83.0 89.21062678250642
52.166666666666664 61.746135537069065
83.0 86.37908831833727
79.5 87.29818047252286
59.333333333333336 68.71623583381388
67.75 72.75973278560977
80.4 83.80535789158711
71.6 79.12148978578941
89.0 89.09273128534578
72.2 83.3990926194737
76.25 84.35906991582448
63.714285714285715 72.3322785884795
80.0 78.56783595617655
83.0 87.88059365216341
86.15384615384616 87.1455993364457
82.5 83.64391634283207
81.33333333333333 83.57929177196385
79.0 81.72996169604124
82.375 84.78426145909414
82.66666666666667 84.70775574928466
88.0 87.8266450382061
86.25 87.66049372714731
90.5 94.07810235404541
85.3 87.46061573549973
85.5 85.80218149324061
79.25 82.0022939356807
83.16666666666667 87.92817079992446
81.66666666666667 83.99216450236065
85.5 90.34438483320811
89.5 89.35433602376484
87.5 93.69767329854298
83.33333333333333 84.32340604263719
83.9 86.1602632542598
82.16666666666667 84.3304364331577
76.25 83.45132597531338
83.2 83.85657126303286
86.66666666666667 87.87648181533466
82.66666666666667 87.01083717393576
84.8 89.08017764979536
89.0 91.66947720949535
79.0 84.3114504231653
42.25 61.104041317137856
69.6 76.25128188186811
57.0 75.64864616980822
57.2 68.98041036831366
82.0 86.10365645596235
88.0 88.25439663251817
73.0 81.15894688875946
80.8 84.86796108893195
81.6 87.10016598723276
83.33333333333333 88.87332237522081
88.0 92.43639845626987
81.0 82.58697296768727
82.75 87.02950236706275
79.0 84.52666240521675
81.5 84.67412293018837
78.0 77.1177089947176
64.0 74.84319123722145
80.33333333333333 86.47369567170932
85.7 88.5541060790898
84.33333333333333 89.7915910357237
82.0 87.81739666220658
85.42857142857143 88.23824330064944
86.66666666666667 91.94774339051108
92.0 88.17756269909513
83.33333333333333 86.67929786892323
68.0 76.04935211367574
48.55555555555556 62.43348693399937
82.8 87.0591785025938
81.0 90.32404425236128
75.5 79.99175753776179
60.5 70.35895873201802
70.66666666666667 84.81470903011304
56.2 72.72828602456744
71.4 77.6919468382004
78.5 82.77493671050262
77.25 83.52102974530789
83.0 86.90458103305517
82.0 90.05583899385209
84.9 92.07040688909143
78.5 85.34395122739025
91.0 91.76777710579759
83.5 89.12087500798236
71.0 80.14830574496673
90.0 90.51083337055972
83.0 86.81513328557759
83.0 92.43359714460775
65.33333333333333 72.77079927318547
69.5 78.35200914623094
82.66666666666667 88.51046025467497
85.0 88.64579217291231
83.9 87.74619318803836
78.0 77.3234457415384
53.0 66.50781614206343
64.0 87.3219372718208
69.0 83.41818510636429
84.0 87.67455483129424
85.0 87.08287195903789
52.0 67.75478860048692
52.5 62.241120574534435
62.0 68.99048365449741
52.0 69.36044229165842
72.0 79.98785059513179
60.0 63.83938010710598
48.333333333333336 67.71403230015873
79.0 82.58125743006968
72.5 79.01919089209059
74.0 83.13795664997544
63.0 75.92966548034357
71.0 79.83230638474065
75.0 71.17034826039989
83.0 84.22150946755443
67.0 74.01771519748075
51.0 64.7865816889352
59.0 79.28718370988267
73.66666666666667 80.70426345614791
62.5 73.2302541038788
67.0 79.67655435111094
66.66666666666667 80.92084208053885
70.0 74.26966289055255
64.5 72.46194864426933
72.0 77.16741032342337
83.0 91.0406195021409
76.0 73.42476002913133
83.0 86.15685155393234
83.0 88.7608519426953
84.0 86.22062779066397
61.5 74.27573776527231
83.5 90.76839571554082
83.33333333333333 87.32843244423646
83.0 87.76534478985224
83.0 83.77676294039328
83.0 84.23500747791611
77.25 84.29337399491973
85.71428571428571 89.77672648502585
85.0 86.32972231192304
87.66666666666667 88.20059716497296
82.33333333333333 87.22973441040898
86.4 91.3256187565018
81.5 86.86414263189157
82.66666666666667 89.33711880795713
80.66666666666667 83.42821311121898
83.0 90.46038876311873
52.0 71.56309616333331
60.0 69.28863817854976
82.33333333333333 87.99008187647892
63.5 79.13873333609457
61.0 69.59726669267418
70.0 78.57612924001654
78.0 87.19920100433642
73.66666666666667 82.34460908796096
78.0 87.85368170891749
69.0 72.27223095567915
76.33333333333333 81.22338119921203
86.0 88.00951645987013
84.0 89.23718822919085
73.0 81.7922872801729
82.0 84.83937743488278
60.0 67.7207144287798
83.0 92.12352990833999
69.0 85.14286173901937
76.0 83.83302087955825
82.0 91.03686078052361
79.0 86.84208152915247
79.0 86.24010953625564
79.33333333333333 84.16381671724038
77.33333333333333 83.08272958589808
83.5 84.75391871621743
67.0 70.90109389004407
78.0 84.72822765981299
79.33333333333333 83.16553518737733
77.33333333333333 84.55939892736521
81.0 85.91501024846005
77.0 85.55882356770402
88.0 90.74523178019545
82.5 86.16392743069315
83.0 84.33385660373466
89.0 87.9285789759843
88.33333333333333 90.236078870233
72.0 73.97216661860698
82.0 79.99925128340419
82.0 83.31223103034765
82.0 90.0903146841691
87.0 89.87536408694892
87.0 90.69736613187254
86.5 91.34452930662049
94.0 86.79443489712204
85.0 85.73032833254355
87.0 87.02408157296253
86.0 90.39630037104622
87.0 86.2688718407406
81.0 81.76361040414321
85.0 84.61848282219128
84.0 86.44580833092962
86.5 86.03244052090781
85.0 89.20115898899655
79.0 83.38271147414311
80.0 84.82172511136412
89.0 90.53964042837515
84.0 89.78921329454708
76.0 88.6514274747711
86.33333333333333 86.80958058669977
82.0 82.93342073898347
79.75 85.86941265192921
79.75 87.03378931156497
77.0 85.62829536350876
83.0 86.71743887929823
89.0 93.18780395629203
87.0 87.34252007163899
76.0 81.40428552996323
86.0 85.10379816996688
88.0 85.03047751816976
82.0 80.6436687449651
87.0 89.77025912353393
82.0 85.58023955088345
71.0 74.02733323302915
71.0 69.18613108959126
66.0 74.04195924397176
51.0 57.4660126726276
74.0 80.03585478838518
86.0 88.53958669232263
80.0 83.3479399232727
64.0 78.33717354234012
80.0 77.20287227984008
80.0 80.97703275246528
76.0 74.89181752773119
78.0 75.05251726891389
84.0 84.41665810337734
76.0 83.4156757036896
72.0 78.55423877625289
71.0 74.79072887090648
57.0 62.09208437681679
87.0 95.53175780054029
52.0 58.777087107921545
59.0 70.26812543100043
58.0 61.68085739478578
74.0 79.578187348763
63.0 71.2583421159282
79.0 83.00063504832879
79.5 82.72545710129751
82.66666666666667 86.80081027838958
65.5 75.41160653114636
80.33333333333333 85.16317506890317
78.0 89.71431205661294
77.0 82.37972669980196
69.0 75.67835501631359
76.0 79.2764869741744
82.0 79.50188708959107
82.0 83.81711131145912
88.0 87.0222049222642
85.0 89.37582068385781
81.0 86.44605943192762
87.0 88.20484640507652
85.0 86.55919904484264
86.0 87.25356829531208
86.0 90.52946318217464
83.0 81.7565439917589
85.0 85.47882611810196
89.0 88.53903665129377
89.0 87.23258347923316
83.0 81.51321480452762
85.0 84.27007025052879
89.0 89.12726410079051
85.0 83.14847991065521
81.0 80.87381163503242
88.0 90.04642199517185
92.0 93.60162478033824
86.5 88.35983163628059
88.0 91.9465458455226
85.0 90.59601646306811
86.0 86.25212260377226
87.0 91.24232676974147
83.0 79.6885605392318
85.0 84.80584042668656
82.0 83.04199405460002
86.0 81.05348701478871
85.0 89.08695769924546
88.0 90.2413393568804
86.0 89.01047028603195
84.5 87.71691975204205
87.0 83.46639389580652
90.5 90.32992576699147
77.0 85.25822210559065
88.0 87.4310181315954
84.0 86.13109226767715
87.0 82.37086428309242
87.0 87.25421747210423
92.0 92.66812363235377
90.5 91.78271424300593
78.0 85.42528554185932
91.66666666666669 91.62990085107367
88.2 92.1550350146272
92.0 92.83335017404548
90.5 87.36405592683762
87.0 91.03556092124235
87.5 88.97602758694681
76.0 85.9034946465887
83.0 87.31560319126459
87.0 95.43732946926215
80.75 88.54353508919492
91.33333333333331 93.02918733497425
79.33333333333333 83.87965291584948
78.0 89.38707381189872
92.25 90.7869544337389
87.0 88.31311196309122
87.0 88.18289781255028
87.5 87.63560268285735
84.0 85.92550089130873
83.0 77.03887897816873
83.0 87.43845541385991
91.33333333333331 94.83476136355084
84.0 84.46068771734842
90.0 91.44781155148442
82.66666666666667 90.07102945972557
90.25 95.57716575642563
90.33333333333331 91.22982379534935
86.0 86.15949102816685
88.0 92.04831910324988
79.0 80.27572698304978
65.66666666666667 70.58877700876076
86.2 90.52938654664693
84.0 88.38549731536504
87.0 90.10752869618302
87.0 88.70643011061243
87.0 88.7832440367784
88.33333333333333 92.49959008986036
88.66666666666667 89.66847396587596
87.33333333333333 85.73196869002284
85.0 85.622599996138
93.0 88.95084981323814
90.0 88.97082027025893
85.0 82.71784299083093
64.33333333333333 75.98918620500788
72.0 74.38278787382882
68.5 75.9371948071392
88.5 90.85993114759549
83.5 94.62393446461797
87.5 89.59636246013642
88.8 90.03485371771414
87.25 89.93982381432288
79.5 83.13985802905295
87.0 86.52077292142009
91.33333333333331 91.68314598281366
81.5 83.95572118269074
79.0 84.57793120369743
79.0 82.21093311178606
93.0 91.5284584823908
92.0 96.20861906426796
88.0 87.43209665348293
88.0 88.26922992272831
87.33333333333333 90.80684279742029
85.5 87.51263995166732
84.5 88.45537650602859
79.66666666666667 81.63835431792327
87.0 90.47649887397455
90.0 89.23308084897894
75.0 75.32828716917658
87.0 89.40586839640261
86.5 87.31227513124149
87.5 88.13248116158098
89.0 90.1243024692497
88.5 88.19837865137437
88.0 83.30134869364916
91.0 96.2761385094258
92.0 92.31674372196719
84.0 84.7185197037013
85.0 82.60510111981306
91.33333333333331 92.04204628536627
90.0 85.42912498197157
87.0 85.45260163939206
87.0 85.30909622246067
87.0 92.89969973517064
93.0 87.29935668171002
84.0 92.36688011237905
79.0 76.79937012608079
83.0 86.40332231239582
86.0 87.13619927739501
77.0 85.14678073327305
79.0 87.5652519780106
80.33333333333333 88.72085777127214
86.5 87.6523693290841
88.66666666666667 89.53525268880765
88.0 89.01948006163045
69.0 76.48075104014622
93.0 88.49959852933274
88.0 86.89926372606995
86.0 85.1212990109529
85.0 81.5160017256051
84.0 81.5080245082876
87.5 86.58443575354893
84.5 84.97107331022411
84.0 87.23562376773907
83.0 83.96502857260081
81.0 79.48762445377389
85.5 89.32759407286873
89.0 88.8165090083304
89.5 92.60281647068224
83.0 88.8089731238954
85.0 84.45646637878559
85.5 86.05736455117507
83.0 85.79500646985963
91.0 92.11078968016075
89.0 93.47276571189589
88.5 93.22935429924155
76.0 81.46705830739769
85.0 96.25829020564814
83.0 79.98153230070093
83.0 79.79224434195172
80.0 81.89605438889662
78.0 90.37326337152757
82.0 88.04486380586633
87.0 84.01727535015232
79.0 78.85086793346157
87.0 93.17422918585868
66.0 72.36041646302508
87.5 92.45360159089915
85.0 86.5873645549733
88.5 92.53037505401193
82.0 85.71526656862069
78.0 84.81146774235722
82.0 81.77426129806413
74.0 79.12196733554318
91.0 90.97368364378943
83.0 87.96010472669073
86.0 91.3853932901612
92.66666666666669 94.82615162814871
85.5 86.71316987485194
77.5 90.51164000115783
82.33333333333333 83.39867959764379
79.5 84.34308890846347
63.0 73.30645421624172
87.33333333333333 91.1698279812997
80.66666666666667 84.15174936600768
85.0 87.24825238722926
84.5 84.23973223100263
87.0 86.25132961662997
60.0 68.14105211344062
87.5 86.46757577996445
82.0 86.71370622214559
71.0 79.56471518241148
68.66666666666667 78.6356219565412
80.5 86.28409091019283
72.0 82.5879963569626
69.0 76.109128007373
91.0 92.61665400063968
71.0 83.20023360804946
86.0 88.82891728619533
83.5 92.047216986705
79.0 81.35907584386672
87.0 87.67463004612847
92.0 92.87415532001162
85.66666666666667 89.09238166951613
80.0 80.24276973620034
65.0 78.50371779132743
85.0 84.69986710262668
78.0 78.4461134851104
84.0 86.23000595494848
86.0 91.06070839523942
84.0 84.60792464466152
84.5 87.60627531926004
85.66666666666667 89.60244013559272
83.0 86.21544447958503
79.0 79.67577574135628
80.75 84.55103945414034
74.0 79.69508396243697
84.33333333333333 88.15383412782234
82.0 87.11983239568568
78.5 86.00848039996909
82.0 88.86084138356686
89.0 92.94069836372415
85.0 90.76921674990272
80.0 87.28656803308886
82.0 88.84957953748824
83.0 90.70380632455239
85.5 85.98190046772496
85.0 90.94991318704484
88.0 82.88374377114467
88.0 89.51142470270496
87.0 88.73400856021648
91.0 96.99630974632724
88.0 82.06386291346764
88.0 88.12123189604108
89.5 87.83135449974083
81.0 83.50945493537625
91.0 89.52851095107322
89.0 90.56012040811152
88.0 98.09649792147594
90.0 85.8896931582739
88.5 91.55701934924537
90.0 94.3279209279855
89.66666666666667 89.44700368342589
86.0 87.59824939889668
86.0 88.11399276898078
86.5 88.35812216987372
87.0 94.40884648507918
82.0 83.17808420212171
88.0 87.58767543770347
82.0 87.26451659039533
81.0 77.42824468699939
78.0 79.84731253397914
90.0 91.41242093197972
90.5 87.95206349987734
85.5 85.4902058054434
86.0 88.07564071479182
77.25 85.5670389477062
90.0 87.80118369350227
89.75 92.41632693871
89.5 91.2496487060707
92.0 91.20374555674967
87.6 88.26474769199932
93.0 93.34827305751497
86.0 89.09280181809164
93.66666666666669 93.82392479386874
85.0 89.51059165173977
86.0 90.51974956861298
87.5 95.05718551149045
92.5 95.65177821527774
92.4 92.88554116562689
91.0 92.88969398371073
86.0 97.29932161166232
74.4 83.96891775848096
66.8 77.73649074638709
93.0 92.75869926411394
90.5 88.83461581500289
85.0 86.48026163837197
90.0 94.38061583657662
91.0 92.59109708462111
90.0 95.53999388042087
89.75 91.71664414731586
87.6 87.4462211812728
94.5 88.99337240974718
92.0 90.8052800895677
90.5 90.36104592328586
89.0 89.16383749972645
91.66666666666669 91.43473915712573
90.5 90.71318972757228
88.0 92.36937842081964
89.0 90.26633763969156
82.0 83.39984810274056
88.5 90.92366715250932
86.0 91.02800813632189
78.66666666666667 82.1631633170776
74.0 81.24643063415735
86.0 89.22187297320299
86.0 83.49977375717584
81.0 80.15055170610272
87.5 88.90395373910776
89.0 88.73803133327233
90.5 89.21380022350289
90.0 90.1598505657903
68.0 74.13218516156665
77.0 78.66066971819369
75.5 80.37235143814668
85.5 88.52451635317226
61.25 76.06621500636177
69.0 74.27550689051989
71.0 76.41743169168362
84.0 83.04907546274349
87.0 87.49573097231934
90.5 90.17371085371991
81.0 85.79249247378942
85.0 88.6304509428758
87.33333333333333 91.34000348318624
87.5 87.35902021410529
78.0 81.57582958002627
87.66666666666667 90.51604218197822
71.5 81.52019953462062
69.0 80.33709369586175
82.5 87.5245182766688
85.0 88.73404193928678
84.66666666666667 86.97193371627692
86.0 86.09102149063797
74.0 85.69463070534592
88.0 89.47668366497406
77.5 83.35121010639229
89.33333333333333 89.50404851073972
87.5 89.25672971561372
93.0 89.83946800880501
90.0 90.99920408900937
88.0 84.96550401677577
88.0 88.65360023807216
88.5 90.70450217481839
90.0 97.95913427346589
91.5 93.78462799769306
78.0 80.38883680165208
72.0 84.53268295653211
87.0 86.73355426981364
89.0 86.0709283105901
86.0 85.00001766224146
89.7 91.15041526289434
87.66666666666667 89.10561239246081
76.0 81.68699754958749
89.0 91.92356929772035
92.0 91.02235560827216
91.0 92.78813391725423
88.0 88.93220011481404
92.0 89.54045638050714
93.0 92.50613767311519
91.5 94.03274364107675
88.0 84.90514693240493
90.0 91.78511532979755
85.0 90.10311524533107
87.0 90.6635494826625
84.5 91.03514347629351
85.0 89.44495658224405
90.0 88.14797190447422
90.0 85.32752258655408
81.0 88.59649622638493
89.0 85.77825996452188
83.0 88.13524333334837
90.0 86.06003074799989
89.0 92.5506696431635
84.0 86.93261409534938
87.0 89.57512785663184
85.0 96.12783059768421
83.0 84.00387064836711
84.0 85.80641626581357
83.0 91.50549955251512
82.66666666666667 85.23743630895419
77.0 82.9447013277267
88.0 87.51203594188284
84.0 90.19430113894636
82.0 91.55383233947902
82.0 92.31876524377462
86.0 92.82011472180078
83.0 83.60270889731513
84.0 86.90949268784468
87.0 89.10167930425051
89.0 85.22187232445326
89.0 91.46099077893801
85.0 86.41593423962051
77.5 81.81639109944095
85.0 86.2033951814487
86.5 90.85150599693394
80.0 79.41502817426989
66.0 75.92825260593051
78.0 83.92428540563184
85.0 92.31787762368604
74.0 84.54776222015073
87.0 91.57424392750715
78.0 75.90637596546676
80.0 85.63867452980101
74.0 76.94258720230866
87.0 90.58323708049232
83.0 83.60965580508463
84.0 90.64074519581641
84.0 82.0199313489288
73.0 76.53031529360645
76.0 83.0052141005207
88.0 83.60295448438873
82.0 81.53177772719154
82.0 80.39346999592286
88.66666666666667 91.19176934752751
82.5 81.90359903413705
85.0 83.4941603479543
89.0 86.23230430696275
86.5 86.54190179210795
87.0 87.91687649989638
74.0 81.11711899843114
78.5 86.54705783723632
85.0 87.41808740868754
85.0 92.11168420733931
85.5 91.43556768110577
85.0 89.0582164896777
78.5 80.75433570999905
72.0 78.42392652573483
82.33333333333333 88.11690028238849
81.5 88.71193654025893
82.0 83.29308653519743
90.0 96.70444208689372
82.33333333333333 85.64642041586625
86.0 82.23577292099348
80.5 84.52329768909352
83.0 82.66992469799494
83.5 85.23562911559594
59.0 72.20329902623813
86.0 87.88128178289482
87.0 91.74484222267279
83.5 87.65579926951392
87.0 86.571676110649
89.0 88.67082225546629
83.5 87.14867534732107
87.5 90.09715547802377
88.0 91.87673976639554
59.5 69.47242131320019
71.5 80.83607099366503
63.0 74.00354281679718
80.0 84.75358530106281
82.0 85.6998384823752
83.0 86.32106769587608
84.0 87.72179414573539
79.0 89.7648544359472
72.0 78.15164611369451
81.0 84.84461516245116
86.5 92.48780708494397
84.5 89.75477159606558
84.5 94.17520281938243
83.0 82.04294149557091
86.0 92.12630279310332
63.0 82.25523381024836
84.0 83.21006528996439
85.0 85.14131864116248
83.0 89.66572801208366
83.0 89.66143437521005
86.0 88.89549426127633
77.0 81.3133569016896
86.5 87.82021499439104
80.0 80.64491208900115
77.0 92.27710844085658
76.5 81.79342490207287
85.0 84.05688533816488
88.0 91.34749039837101
85.0 88.96411639231283
78.0 79.92777133650569
78.0 81.01997414527595
83.0 82.83234019401328
73.0 83.2403585732045
78.0 89.65017332249661
78.0 81.6307915312329
82.0 83.23487719963434
85.5 91.9063093207646
82.33333333333333 85.9799676844172
84.5 89.0922049999376
82.33333333333333 86.74765314551487
85.0 87.14960390045758
91.0 92.07809629837301
82.0 85.49543643764552
87.0 93.21651105717787
86.0 86.36653839753295
83.0 84.51399302699171
69.0 72.890689714103
85.0 88.52841566029619
89.0 89.46258589773069
82.0 83.49594426076133
86.5 85.84201760727265
83.0 84.15601186203835
80.0 90.87090125582225
77.0 78.05701249051982
83.0 86.18400456354404
83.0 95.4251786747637
88.5 93.8380077211072
75.0 83.75646014350852
91.33333333333331 96.36612444721607
77.0 86.71101528538627
80.0 93.25536735927076
79.5 87.25181386919813
78.0 79.6549122020375
85.5 90.86355584130982
79.0 78.10467703331693
78.5 83.21698236046171
83.0 87.77704501549894
77.0 79.90955205478033
83.0 86.5445626839087
83.0 81.21991770575386
83.0 83.07098949698606
82.0 91.59839335562816
83.0 87.16102529414515
85.0 82.3883290964109
64.0 68.76843057327106
85.0 85.75607977805485
85.0 87.09639681430019
71.0 78.13285242283833
72.0 76.20286247486275
84.0 90.73381758238327
84.0 90.63135796996504
82.0 84.8180313271309
85.0 87.29395172363029
84.0 83.0197789352986
84.0 82.29531368741172
83.0 79.07631320321514
82.0 79.15783886199222
81.0 94.0513149361137
82.0 84.10853277044758
86.0 90.58353478852578
72.0 79.03111362730974
80.66666666666667 86.33283210797032
82.0 89.99061142547487
76.0 82.68232133849138
73.0 77.5632108249725
57.666666666666664 65.47060831274649
76.0 74.32664323273379
83.0 85.47265658800292
86.0 91.80282264214048
90.0 91.24140519443186
85.66666666666667 90.98404017601034
89.0 89.73013417924878
88.0 86.21759051816397
74.0 78.48152251919052
74.0 71.79542892417506
81.5 82.43724047358349
91.0 88.25559890076134
85.75 87.22124068670355
89.0 91.49237543991592
86.0 88.77413348271492
75.5 78.10175803552711
72.0 79.71196787264982
84.0 89.69010647651682
85.0 87.17377118109336
85.25 87.51968461120511
81.0 84.277928574188
86.5 88.26171475382678
87.0 91.50422518496042
85.0 82.60262642756356
78.0 80.21991350130529
83.0 87.34767471293146
77.0 87.00968880606855
87.0 96.22895642786928
77.0 79.90660771944646
78.0 84.42689656136125
79.0 82.76434990512061
73.0 77.39242871428344
82.0 81.49133449662382
79.0 82.13445812892344
79.0 83.32484172367238
80.0 82.01988179524832
73.0 78.23025795177621
76.0 80.83842060255672
80.0 88.99288238208754
77.0 79.50387859220022
75.0 88.4275449596682
82.0 82.0875483923906
80.0 84.24632948177782
86.0 88.79466957334586
83.0 86.225717096686
84.0 85.22258103017215
89.0 89.42658809972347
87.0 85.67552649589878
92.0 86.56420269187367
92.0 89.48335335377774
85.0 81.61548917591212
89.0 88.93081984973755
86.0 89.2782236505815
85.0 89.79107178826726
74.0 75.262731621245
80.0 81.82535022039308
83.0 81.08819356519379
83.0 83.30421621429065
77.0 85.1233695208097
84.0 82.79810120572412
86.0 80.48140814322386
79.0 78.8768714137752
78.0 83.05316428458464
75.0 75.33998495452737
85.0 80.81403855170132
81.0 82.9194583180911
84.0 85.95691213694228
87.0 89.96307864592788
77.0 79.69258956046535
89.0 83.93894361690958
85.0 82.73841837102705
82.0 75.35299812231295
79.0 86.53589631041055
83.0 84.1503146923387
79.0 87.9045009131273
88.0 86.80859142578744
86.0 86.55120804048805
84.0 80.53684730281357
92.0 92.0201843160663
91.0 89.5815413042318
90.66666666666669 93.70216834631523
80.66666666666667 87.97965121869048
86.0 90.58112180778883
89.4 90.66492569573327
87.5 92.85889125433562
85.75 89.14800281996554
86.5 88.9576415680887
85.0 89.61158406610629
90.0 93.6534058972128
69.5 76.59282268921883
78.0 93.07939794704626
85.33333333333333 91.40867447698386
78.0 89.93537852245969
85.5 89.45834599402325
83.0 84.96171249699658
82.0 86.75734867324763
84.0 86.33615556170638
84.0 90.63107956840064
65.0 71.1561418986005
85.0 88.1837498270755
82.5 91.29451412424399
89.75 89.99312330248262
87.0 81.88478152655094
75.0 85.91692949782107
86.5 88.54321797176085
87.5 91.43482888083516
81.5 89.36833984856939
87.5 87.86886062832612
83.66666666666667 92.09274252693656
81.5 88.36394529125505
83.5 88.58866095906154
81.0 90.08013322624477
86.0 81.74536201268084
91.5 90.06228855886398
81.5 88.02788946383447
81.0 77.69949714742727
87.0 90.1642717196168
85.0 91.2073636248786
91.0 90.44312174392586
90.0 93.29996116509987
85.0 88.36107447430877
81.0 83.46976535653219
86.0 89.42920543901248
89.0 88.26629618016194
91.0 92.33019554511571
90.0 88.66748130690198
84.0 86.31991438261983
83.0 87.63431425120308
80.0 80.712104279768
85.0 88.15974528174758
92.0 93.44599799246546
82.0 82.74086700305917
78.0 87.45978764782511
84.0 88.6345702198039
85.0 89.1669521200783
88.0 86.04776882846446
88.0 89.12131888498097
81.0 85.6104429563944
88.5 90.20886022713775
85.0 88.335864581485
87.66666666666667 91.72904040248677
81.5 84.67593261503909
87.0 92.10726649864071
85.75 87.6215451510703
88.33333333333333 92.61525238311413
84.0 85.57808465396715
84.0 83.30158672812665
87.16666666666667 90.7475733969591
90.0 87.77411960512504
86.0 83.57582575253535
85.0 88.53953618579844
87.0 89.81872014430795
88.5 88.96278259222268
83.0 82.5023352326358
85.0 81.04662895710204
84.0 88.35935877298033
82.0 84.22829990432406
74.0 82.94149996988975
80.0 83.7497776847397
78.0 90.30251775647108
84.0 83.22949816984423
87.0 85.06723062436618
84.5 91.44919646085285
71.0 72.75505176437545
85.0 90.80797452707026
94.0 90.53954512882801
94.0 91.57087326483281
90.5 96.3618347438655
90.0 85.66095392824624
86.0 91.88897037159636
61.0 64.40974528213616
81.0 76.62502192974952
71.0 79.8344874396092
89.0 91.8352956357582
86.5 89.56974018889275
87.5 86.55567271084725
91.33333333333331 92.0270709645876
85.0 90.68121589225451
92.0 91.28435216419027
91.0 92.84138808463288
91.0 97.50503611508913
90.0 93.3740889102012
89.0 88.9576973108401
88.0 90.62627963369603
92.0 91.64878041715234
88.0 88.01528760338674
86.5 87.54947020741886
91.0 86.60300427036157
87.0 96.5501252856226
80.0 79.1290927414408
87.5 88.9867568193064
86.66666666666667 90.98651572726652
81.0 90.90695879141727
92.0 89.46245874913298
81.66666666666667 85.61648156881034
80.0 89.18645816714023
88.66666666666667 92.19751809610301
67.5 75.969056071109
82.0 84.34314925413192
84.0 88.08472732195058
88.0 91.17704512666866
85.0 85.14861454795533
82.0 83.72670301006178
81.0 82.28199733490786
85.0 86.43711335127749
90.0 94.88357900073974
90.0 91.82130576803401
83.0 81.52489478788945
89.0 89.9707097748028
83.5 82.09753405727892
85.0 86.48387136188298
77.0 82.69518581586615
84.0 93.35052905587621
90.0 92.72610715520183
80.0 80.9061245754478
89.0 92.82405756272385
79.0 78.79655297707801
88.0 82.56088908936754
82.0 85.13017552571822
85.0 87.62224170083601
78.2 85.82963577778933
79.0 82.17880611262858
74.0 81.90578587623438
78.0 83.29358897018133
93.0 94.68839848806986
80.0 75.32695618460212
77.0 77.70004618669
85.0 86.82222381955158
90.0 90.87185457678933
86.0 87.09565509691846
88.0 87.46475481865532
89.0 87.68259876991773
86.0 87.70868340676954
82.0 85.48964403626182
90.0 90.06593319692904
82.0 85.77663664870235
64.0 76.08604153563104
89.0 89.69045000834852
63.333333333333336 78.36143917955185
67.0 73.45034881163129
87.0 88.76261641625256
69.5 72.36349352164858
82.0 84.52843308347573
90.0 88.25018292910966
83.0 82.47856956489723
90.0 93.23964530248247
90.5 92.4570682780247
89.0 90.25404230734392
90.0 92.44585596980724
82.0 81.8497666485645
82.5 86.18095254089162
89.0 89.44248769840893
90.0 93.0782245765366
86.0 95.65747560781227
90.0 93.0432773589107
89.0 90.71044311214024
77.0 85.09993467793284
75.0 79.83479130590128
76.0 85.25051313052411
76.0 81.97377533561459
86.0 91.48332527817657
78.0 86.64352637306246
75.0 85.02040924337263
81.33333333333333 83.73024749133654
69.0 78.82364222845504
73.33333333333333 81.40355323350768
79.0 77.76823126370192
82.0 89.24086375192913
77.0 81.24202326516169
63.0 72.71059974332414
69.0 84.00899878294308
77.0 78.95370427167809
76.0 78.708657641584
65.0 81.61472697805692
74.0 76.62898170894687
72.0 81.58279691143015
74.0 74.530916993343
90.0 91.82901119015463
89.0 89.67977615771903
89.5 91.29156427027874
82.5 82.79701691606576
87.0 87.62364196159072
85.0 92.99344451414339
85.0 86.77582314605088
89.0 90.75363697780413
91.5 92.50700108562158
92.0 94.08573863399234
93.0 91.1184080135476
89.0 87.26671657973922
91.0 91.7239510433328
86.5 87.41350417484762
89.5 90.1950992514159
81.5 85.12805446875876
81.0 76.14580435910845
79.0 84.87235570335359
86.0 89.34629121054498
83.5 85.8431653733968
84.66666666666667 84.92410890062779
86.5 87.37197094336568
82.5 84.71797369804591
77.5 77.01115317315347
77.0 77.39011768000802
74.0 78.88257237501458
75.0 82.7515618616589
79.0 83.65117002862752
78.0 81.86435944424707
81.0 79.02267376038483
75.0 85.64311798021183
81.0 80.02325095957593
72.0 76.83003985929724
83.0 83.81736854076378
82.0 87.2368122321987
75.0 80.21867781642914
80.0 82.66836856769288
82.0 88.27180083520425
81.0 86.52809158734269
81.0 82.86496180809067
77.0 82.88465269266484
79.0 79.32150596805981
83.0 84.64037579039646
75.0 81.45828152516839
79.0 78.74871287790923
80.0 81.01285850312951
78.5 76.55930347654203
77.0 69.77444932114662
85.5 86.44818724899778
81.0 80.9393807840101
82.0 86.0775257461197
84.0 86.03775141742108
79.0 78.06913888137062
85.0 84.97446786743205
83.0 84.76080586960157
82.0 82.96063811326324
79.5 84.8652380428906
70.0 71.51607252394501
79.0 74.49073026371913
83.0 90.20749767792611
86.0 91.15248218914009
75.0 75.31680205813558
80.0 89.89374238593712
90.0 91.84875488257984
86.0 89.07231474006284
77.0 84.68679702841044
77.0 78.05386088949982
81.0 81.43920422171513
85.0 86.48010912978468
79.66666666666667 83.55492689185643
81.0 89.369245255098
87.5 88.42533673583219
68.0 70.74675786242565
72.0 70.21327927325366
76.0 78.40816902818811
75.0 78.34820918662999
83.0 87.3610527695358
74.0 76.14302763877467
75.0 73.54489653262654
80.0 81.2470069462276
74.0 83.66937853945554
73.0 76.55333090372588
81.0 84.59291140500386
73.0 82.81446831117619
73.0 70.66967800460748
84.0 85.34411601757641
71.0 85.48563330054522
74.0 81.42470357436058
57.0 67.30906402335263
75.0 82.59987865963424
73.0 74.08499147986883
79.0 83.80636325972122
68.0 86.06619297610466
73.0 88.07904623678407
84.0 88.84913585938011
85.0 88.0718748003912
80.0 80.79230625248557
87.0 84.88692393843174
88.0 83.31064927083459
76.0 78.88432290942296
85.0 89.08904444598454
83.0 85.69562533167009
85.0 88.08131149252569
58.0 70.4903991706922
54.0 69.89916904123814
66.5 71.55397558138557
81.0 85.89195661906052
54.0 72.82854982740021
69.0 76.64687090925196
58.0 68.81110318166186
90.0 93.10240701078388
83.0 88.57071812610067
87.0 91.08028647584156
61.5 72.86412373813668
81.0 90.86348585905132
79.0 85.19405536866999
90.66666666666669 93.91101014458903
86.5 90.81953240580883
55.5 69.50136865176114
73.0 88.86101827610908
78.0 87.20498621074775
63.0 79.19279523427473
80.5 83.29816105383601
82.0 88.78733535910898
76.25 84.21051838583729
68.0 74.12021765337293
53.0 74.49524699137477
77.0 81.35559098868173
53.333333333333336 71.33191506076643
49.5 69.03320382913203
40.333333333333336 65.08030405874564
64.0 77.92897772592978
56.0 77.21406377874176
48.0 82.21164329530541
56.0 75.0517034868666
67.0 78.90198374433032
81.0 88.91475541907938
81.0 85.73291866717781
73.5 83.72634097451126
63.0 75.32233840824071
72.0 81.66039247843652
69.0 73.9522268968387
79.0 80.58919035079911
81.5 86.16560752644057
47.0 70.71962619592679
75.66666666666667 81.88422034016303
80.0 86.6646184663255
50.5 68.6904859913577
66.0 71.59793479102817
81.0 86.56102979201718
80.5 84.76487077656722
73.0 79.92966532996839
60.0 79.11064228141387
69.5 82.24328803971547
74.5 76.50452233996523
57.0 69.22222997816915
75.0 82.75302089907551
71.5 79.74754125202742
47.0 71.98665569330906
85.33333333333333 89.35354720768851
82.0 85.69425589424057
76.75 84.48506497551979
82.0 87.87652074834583
81.66666666666667 88.19122305919433
62.0 76.01286822138447
62.0 72.77177403869372
84.33333333333333 91.46192190116665
77.0 87.54261958444262
72.33333333333333 81.25594150589002
69.0 69.02879720060791
83.5 86.05750924228828
72.33333333333333 80.20740186946641
64.0 77.10679690530475
67.0 73.29960783050429
56.0 65.77525110972918
85.33333333333333 91.92122992746901
81.0 83.64371143547453
83.0 82.23976425818293
79.0 81.36587260237809
75.0 85.1069589007998
88.5 96.58563805390949
81.0 89.62905699116145
78.0 85.82259259511878
86.0 90.49916625444949
83.0 82.00312495540932
63.0 76.44341367965247
79.5 84.3683186263971
79.0 84.9436228266211
86.0 84.21874398816871
45.0 62.71540332141369
43.5 66.54773340673476
71.66666666666667 78.79119062856705
69.0 79.32383227986666
76.0 79.52771763026757
91.0 89.90200425213126
81.25 87.00670811456602
83.75 90.87583902612559
86.5 89.97512148568066
86.0 88.89632194790835
75.0 81.39400274945953
87.0 94.01133767768705
80.0 80.28479883340836
87.0 88.31926910344963
80.0 82.59208331878979
85.0 89.88948552136897
69.0 74.7726993055516
85.77777777777777 89.91657862823573
85.14285714285714 89.35901616057083
85.0 85.8229097878579
76.0 77.07766608684656
89.5 89.07468587837123
81.0 86.01386969684836
88.0 93.6517359529632
86.0 86.64939695146013
89.0 88.92767893445782
76.0 87.488113801469
77.0 79.46614468628763
86.0 87.46835938083606
75.0 85.55006300396938
78.0 82.59424989284643
77.0 81.7476775641632
79.0 86.65154146856796
86.0 86.44477136420315
83.0 86.59083901037151
90.25 91.75565999685602
87.5 94.8289784162921
92.5 90.91377635599163
85.66666666666667 89.62263722280355
71.0 78.41584152522229
83.0 89.83397992546486
69.0 81.60826973917727
81.0 88.17675342093484
90.0 90.89711434701972
75.5 86.05615403562923
86.0 90.82057671293805
80.0 86.77692291533099
60.0 71.82709837101719
85.0 87.2304135468187
51.0 61.3164577323276
62.333333333333336 78.76288945060963
80.0 84.46024971663867
62.0 74.76598035322219
53.0 55.75345863138218
76.0 70.7760822601274
72.0 87.5531730973931
84.0 84.83028532787506
82.0 84.92597672110762
86.0 91.10147645358853
66.0 77.9514395665898
84.0 85.57198331063971
72.0 77.21456079341517
65.33333333333333 78.92098612343939
56.5 67.62577052651949
59.75 73.65677865739768
82.66666666666667 88.59202143099758
66.0 79.22627642271732
82.0 89.59052723599314
85.5 94.6558074984435
71.0 76.65201788198961
73.5 85.93889539604831
86.66666666666667 86.19704450902407
80.0 83.3326425261804
76.5 84.1122592352959
85.0 87.64532856937804
65.0 72.71249271724365
78.66666666666667 81.41195775682958
60.5 71.03645183051617
76.25 81.08057233866295
86.66666666666667 88.35002222464018
78.33333333333333 85.1369860842986
68.5 77.62515253929591
88.66666666666667 92.22929051551243
88.5 90.53815619760718
64.33333333333333 78.17218577846124
81.0 87.4880791574999
81.0 81.20752876711605
78.0 89.79178847014417
78.0 86.44975057351832
76.33333333333333 83.28797299202908
84.0 87.45593585101965
85.0 84.19998894981906
84.5 85.91548958287886
81.0 94.00095240568878
79.0 88.35403827879944
82.0 88.56654583308224
89.5 93.79398498044331
89.0 88.24827707478805
88.66666666666667 91.08079743424878
87.5 90.34050403625629
71.0 80.85829902221256
85.0 86.69651499405515
80.0 85.46920545873785
80.0 88.19975397259708
82.5 88.69315672316519
84.0 85.68605534106261
80.0 82.44403399438937
81.5 87.43650542804696
71.0 76.17860170708994
83.0 90.36657975812133
86.5 86.66979073571581
89.0 92.58611138816062
87.0 87.35877977001692
83.0 86.398721731054
81.5 84.3443767744497
88.5 88.77657715097305
81.5 90.8511693904254
83.5 91.54800830127337
86.0 87.72577353634698
83.0 88.62711932834708
81.5 86.13530939843251
82.0 88.55829786313848
78.5 85.76648861192702
90.5 97.55283267633416
81.66666666666667 84.08413652579382
75.33333333333333 82.10328378104539
84.0 87.5593462625263
84.0 83.44696391204455
87.5 93.74343516269683
76.0 81.76514033223019
86.0 84.66388365521141
85.0 82.14642465211148
79.5 82.77120275307493
68.5 76.70298633384921
86.5 84.57142785861618
68.0 70.12246033317855
83.5 87.92975753309162
85.33333333333333 87.37238040549073
57.0 68.94627920424622
86.5 91.2939914615496
85.0 90.412543701963
76.0 83.82940860996828
82.5 86.36516973842271
78.5 88.76970568064645
82.0 84.76906459714534
73.5 81.75241974632411
80.0 89.82001751097081
84.5 85.39269090099914
87.0 84.15264317155766
75.0 75.96937388509703
88.0 89.58541518923948
90.5 94.95106229535298
92.33333333333331 92.39491360959516
91.0 91.18306297760566
83.66666666666667 84.9996472472817
83.0 86.01862834600816
65.0 70.69318557252068
78.0 90.92546704960958
82.0 85.73156701934447
78.0 90.90303962764388
75.0 88.62072379920902
85.5 83.42562690423082
79.0 79.91093664652448
80.0 79.33904260077476
85.0 92.01143768454637
83.0 88.18791110039656
83.0 83.21964891452436
87.0 81.14161727044072
91.0 88.25441852430069
85.5 88.12967065764532
87.0 90.55207016848719
86.0 90.55142362897926
86.0 83.70758851359133
81.5 85.61363968384163
81.0 82.82432940976085
86.0 86.93431791996619
81.0 87.51102235377797
88.0 89.6890068299061
87.0 91.98271364079721
77.0 89.40260214934148
88.0 89.16885789698037
74.0 74.17486659813927
83.0 87.08844918293347
81.66666666666667 87.44705762032426
79.0 84.41204003347352
76.5 80.4514183351273
75.0 86.58571316006686
72.0 78.85001231934939
76.0 85.5711638016079
78.0 91.18070330700453
81.0 90.15446632724134
82.0 83.39069885830739
83.0 89.84178172809465
78.0 81.29974823781471
74.0 81.9867350043203
81.0 92.90631968139412
80.0 78.67077621650621
74.0 94.06644882594951
80.0 90.03516180403237
82.0 85.43578833009657
83.0 89.16196412289733
78.0 86.51945606050907
84.0 92.46188768376201
65.0 82.68123048809977
87.0 85.28721652811251
81.0 88.61235815989129
84.0 86.7486740567649
77.0 79.99255388284853
78.0 80.68754741526678
80.0 84.40611318063415
76.0 79.50183879921583
87.0 88.80338984644575
72.0 79.14627086244698
73.0 79.60718387204693
83.0 87.53629312831707
88.0 89.20030877721817
88.0 90.43901558996971
88.0 80.51324427037704
79.0 86.29433266120746
79.0 75.91273942725587
77.0 85.75893020164267
80.0 78.32268904550817
85.0 83.25516583438525
84.0 83.50834889055511
77.0 88.28109600939247
82.0 81.85219544855184
86.66666666666667 90.29655704580261
58.5 74.92568168104228
87.5 88.13955879141399
84.0 81.71216441460311
93.5 93.51521599778401
85.33333333333333 92.30901754578964
80.0 88.78927479464153
88.0 95.49591575444381
92.0 94.8992734784738
88.0 88.87171075920938
80.0 86.79939002594884
85.0 84.717306005302
92.0 92.78666804312135
72.0 88.79274897985586
82.5 85.21616017819272
80.0 85.02762439891471
84.5 92.33260793520563
89.0 91.47503953382088
86.5 84.93321875779053
69.0 70.00912986412871
88.5 91.87606610126025
75.0 83.7469389996144
73.0 82.27905008060448
79.5 88.48576211097125
85.5 93.91663836935106
91.0 93.72259572008186
84.0 89.0785785016753
72.0 84.40945110548807
79.0 82.58186803646022
80.75 85.85676576796153
78.0 91.47083939896258
77.0 73.46526248075962
89.0 93.58241959873587
81.0 86.54298938754091
80.0 83.2944678872227
84.0 82.89994549138316
91.0 93.88879121907372
86.0 88.97816319622461
82.0 78.40814816475397
84.0 85.01512337987049
87.25 89.5694751072235
84.0 85.11641943882023
89.0 93.23487716896928
91.0 92.9694282432786
83.0 88.82403082032924
90.0 89.11565307844512
83.0 90.42898757496108
74.5 84.09371485648796
88.0 94.02639494243229
80.75 87.49017313209916
80.5 91.46440051273265
80.0 81.52537220906127
82.5 85.82507071595451
89.33333333333333 91.90827297404152
85.0 92.5457330015182
86.33333333333333 89.54423357693958
87.5 89.61437894338033
80.0 87.31228749204811
85.33333333333333 87.38842357942607
90.66666666666669 93.58864469650918
76.0 81.41862837864166
93.0 92.55900031573036
88.5 90.77563108581931
84.5 92.17957613529813
84.0 88.60339387894801
89.5 93.33808845361102
86.0 89.16442933520129
90.0 94.33296837496275
83.0 88.03383159784221
88.5 94.61388848278202
86.66666666666667 88.21931745572435
83.0 88.3749243701675
87.0 90.2345984488329
82.0 83.33552207364578
87.5 91.08645120399423
83.0 89.05139283622162
83.0 84.75720888078665
86.66666666666667 90.26034801606457
90.66666666666669 94.40970029913697
86.5 86.4279083149776
91.0 93.62820267179627
89.66666666666667 92.18642339243696
82.5 87.94401949709004
89.0 90.14778806087196
89.0 89.53256101613418
85.5 89.93348686151532
91.0 94.96111788712925
91.75 92.31083789450099
87.5 93.57576877764546
79.5 84.25119073842453
72.0 74.56089139969451
80.0 81.5361561758312
85.66666666666667 89.92762089373369
85.0 84.80482935054738
81.33333333333333 85.47447368450935
88.0 92.2802706365697
80.0 83.874248045838
73.0 81.31547266095298
88.0 89.41286057404987
88.0 93.92696936892216
84.0 91.10818029205852
84.0 83.1736215982716
84.0 89.85554386747474
73.0 78.86234882949977
87.5 87.91138490219991
62.0 75.56233859614085
71.0 82.21734157418761
90.0 89.93981683925871
87.0 88.25494219868347
78.0 87.69208348143682
89.0 92.34032362955148
85.0 88.2393228565809
89.0 88.45345937878322
89.0 86.17363667304853
82.0 90.82632112582354
82.5 91.69322933622848
83.0 83.54331163716341
84.5 86.46699755906401
66.0 74.38175458805657
83.0 86.47932728354944
80.0 92.56789258963637
87.0 91.8457976724025
83.0 80.89885534287046
78.33333333333333 93.7475523439931
87.0 87.01662670266775
83.0 95.49167826538599
87.0 92.82938467237763
85.0 84.91118853564545
87.0 92.73641572018927
90.33333333333331 90.43742623801485
85.0 90.01726673070335
86.5 89.7531209591508
86.0 81.39907386192407
85.5 90.78834568115936
85.66666666666667 91.11151493546325
85.0 86.01836902316296
80.33333333333333 88.02661670461711
82.0 88.1751823362215
88.0 88.77382589145985
86.0 92.3299583970619
88.0 91.12339031198722
86.0 92.27551650363836
82.5 88.34786873349186
81.33333333333333 85.99998723681888
80.0 79.78822667507157
86.0 88.88180057923505
87.5 90.70179349775455
84.0 87.81441793797391
76.0 87.53151527485167
86.0 83.60803935441248
83.0 90.6371778300499
87.0 91.89822574406848
82.0 91.58917736602264
82.66666666666667 87.12372528260943
82.0 86.48395445734398
78.0 81.82765023003546
76.5 81.48805244106579
67.0 77.56946250577639
86.0 90.10345353641858
80.0 83.9563515067981
84.0 87.39526440504233
80.0 85.20807690714443
80.0 86.36984698326813
72.5 81.36232839667653
85.0 87.95439855301711
84.0 83.34510642261144
85.0 86.38925763970018
81.0 80.43276208121542
91.5 90.87891749806214
86.5 90.79897146610773
76.0 77.68703634203182
89.33333333333333 89.21696858310504
84.0 88.68337520948525
85.66666666666667 88.88171320024085
80.0 87.94508423967446
83.5 85.32223882505275
75.0 80.01153924082176
85.0 88.53181678319962
80.0 81.6234022257297
84.0 88.09362700384204
85.5 89.79886348335837
81.0 84.25750967218094
82.0 88.53067543978096
80.0 83.67562675296833
89.0 89.69639719449182
79.0 82.74505378652702
83.0 81.91823740839226
74.0 80.09597491881703
85.5 89.22183925424149
84.0 87.84746356854937
84.0 85.82883521261962
80.0 81.11498474720962
81.0 88.15785070586033
82.5 82.93489473090278
86.0 88.42695536211282
80.0 88.70699101252453
82.0 93.14775378111723
81.0 85.1906653563734
88.0 91.71120543981858
86.0 88.05792702662522
81.0 76.21441445482411
86.0 82.84726415353376
88.0 87.76337519311403
83.0 82.20677263091967
79.0 73.64995105867519
79.0 91.10096989870183
78.0 77.68721500061908
77.0 87.2623376471299
84.0 84.20665891993377
84.0 79.85233815353592
74.0 73.64771353725726
84.0 84.21675873537765
88.0 92.05234722823059
81.0 82.27567060073979
81.0 86.86359929923756
83.0 83.67250294614152
82.0 86.1113352690558
85.0 94.5086898376437
84.0 87.00075211229073
89.0 91.74856389641417
81.0 84.79741578282061
81.0 90.2179724338087
84.0 85.25465814430495
81.0 88.30907301257295
80.0 77.72916682716348
77.0 87.99285550984008
85.0 82.05433730347126
69.0 68.77674129612252
72.0 84.86585325961438
76.0 78.71728925318808
78.0 84.05618544218616
76.0 83.07546537402861
82.0 91.09199549481511
78.0 76.74426761743621
77.0 85.86240573179981
85.0 92.62286707443207
80.0 85.20612659937615
79.0 85.48408072039251
72.0 81.17030598479525
76.0 75.97297981704632
77.0 80.00469718129952
82.0 87.57857142732593
87.0 85.28054184011161
82.0 85.58904247933472
84.0 87.55132700234559
73.0 70.12057352656495
82.0 83.58298762374001
86.0 83.50331807419144
79.0 84.73497131044961
76.5 78.78183197879332
85.0 91.14328827603427
81.0 84.08801046990362
83.0 91.35812962318508
83.0 83.13968977296612
76.0 78.82714442642231
79.0 80.69418603235609
78.0 91.60063957978934
80.5 84.30109652183499
81.5 83.83263922153643
79.0 88.57109095315016
87.0 93.06119826853731
75.0 89.5123715486539
84.0 86.55002153491547
81.0 87.65053295834055
76.0 81.60801911157716
80.0 89.6462644238017
85.0 92.5316492936067
85.0 91.47467681395139
80.0 82.60031524071238
76.0 78.33106221606857
82.0 85.21105970753182
82.0 77.86681353254798
85.0 84.22922596276273
83.5 83.65571567997408
81.5 81.88397393841507
89.0 83.42802928303902
72.0 78.49358482785058
91.0 90.20450481856292
84.0 79.54942406186734
83.0 86.4042515182314
86.0 87.12497080854803
78.0 89.76021098820942
69.0 74.30860998237176
85.0 91.45955922331554
75.0 78.63435313169323
79.0 83.2264245151576
76.0 88.58695573123106
77.0 78.09100025769253
89.0 90.57284401679934
77.0 76.52410124980538
79.0 95.22859188912169
63.0 73.48487436843476
81.33333333333333 87.22877614383857
79.66666666666667 86.05127681836515
85.66666666666667 90.87702686936817
67.0 78.65790058539258
55.0 81.86320346020656
77.0 77.98447645958369
82.0 85.59598341330344
66.0 87.29321708144911
48.333333333333336 66.09691043991431
45.5 63.42976631206587
52.0 75.70460314695588
46.0 56.61096289434021
76.66666666666667 83.75601730933357
89.0 89.2950533958084
90.5 94.20869484049659
87.0 92.46306662687044
92.0 89.81257198711343
77.0 75.28033765417484
80.33333333333333 88.47839385515024
87.25 93.49848176355198
88.0 84.86945732871739
75.0 79.94003080661936
65.0 75.07372840602895
86.0 87.98845283681037
46.5 63.669264847738596
90.33333333333331 92.76068816637813
90.0 89.46009812070267
79.0 86.0830577601861
60.5 76.41406740042244
63.5 77.30246984741993
74.0 84.15435017543305
70.33333333333333 83.012267380072
58.5 74.979453915308
90.0 88.72506770369277
81.0 82.32499086396328
88.0 88.49479649573692
79.0 83.86894611066302
79.0 85.39994003201242
42.333333333333336 63.268648047477626
45.0 64.58751389488127
82.0 87.80631842791453
90.0 91.08671488593056
46.5 62.527423411441454
58.333333333333336 71.2017111351217
83.0 87.29237002831591
73.0 95.30911036387467
90.0 94.61717164363832
46.0 61.34413804248622
50.0 58.236557213896
88.0 87.24996460815504
72.0 77.89939549894156
72.0 75.9279793174502
76.0 82.91231243759923
75.5 81.23168194231116
80.0 84.24410687417465
80.5 86.71118596910561
81.5 93.50726388955543
82.5 84.54310051692406
81.0 84.39965000915974
60.0 69.33566632411235
71.0 76.86368344281964
78.0 82.20350817475509
67.0 72.97354642713755
81.33333333333333 88.20670772081391
71.0 81.23675307085587
63.5 75.34089357804149
58.0 67.65757572530498
58.0 72.70633405388196
76.0 86.62271959044867
82.33333333333333 87.24889856419833
81.33333333333333 87.8447449443084
80.33333333333333 87.04385093980838
78.33333333333333 84.12735831294378
73.0 77.89055687955222
73.5 83.84047853312863
71.0 82.69512336273004
76.0 85.68413214390664
72.5 83.14105888194675
78.5 83.74673743638351
82.5 85.12337237485123
81.5 86.44691835227607
80.0 84.09960739336768
83.5 86.2338110496319
88.0 92.19963510573699
82.66666666666667 86.06138750842123
80.0 86.11219213329476
76.0 84.21900758135178
84.5 90.27024545654027
74.0 89.97181373017945
82.0 89.70604601262491
82.0 84.42742986464647
79.5 89.40334886449473
83.33333333333333 86.99419419396615
90.0 87.50265038610772
58.0 66.71603891450569
47.0 62.785532805182065
48.6 62.625495015275725
85.0 88.42987931719988
77.0 84.4328846408274
81.5 85.2785085228004
84.0 91.64474381481702
83.0 90.46520963497234
82.5 83.53685712104418
86.33333333333333 90.21582386350649
88.5 91.16519690070893
47.333333333333336 58.58688266001477
89.0 91.06612911417216
82.0 88.0755428220107
86.0 88.67386595439638
85.0 89.5941811470642
64.0 77.18623934845787
77.5 83.54393819966724
76.66666666666667 83.85837510586829
58.0 72.57751406917109
77.5 83.66138513978422
60.0 73.39600808782495
53.0 75.38672802729974
85.5 87.54445694491085
82.0 82.51760738433559
79.5 89.3798492053948
76.0 86.4476664685713
73.0 80.11314568589935
83.0 86.59036667122476
86.66666666666667 90.6366906186005
72.0 80.8996026228351
59.0 70.21219143766531
87.0 83.92265310304964
75.0 84.68631545811796
80.0 83.17096386107026
81.5 88.61985483124127
78.75 84.15906283011928
73.0 84.36856245911835
68.0 81.51767992152692
58.0 65.10859622304801
54.0 66.20978072029703
86.66666666666667 92.01165669342245
72.0 83.44249642930723
82.0 82.46332322029075
58.0 67.94159710588164
79.0 83.2948499765335
84.0 87.31839640424455
84.0 89.83007101615524
81.66666666666667 90.03859580544929
64.0 82.63249341869869
88.5 87.87940544591201
86.5 90.20237883908155
76.5 81.35637553976959
77.5 86.56585698021796
83.0 90.79582062811346
79.5 86.79906505521691
85.0 88.16108468007167
84.0 94.69805956562789
78.0 80.56788654565685
81.0 87.56587567674707
81.0 84.33152604816574
68.0 84.963986721602
84.0 87.9882354527369
84.5 88.0689584627215
81.0 83.94914335510472
89.66666666666667 94.55834879997718
80.5 87.92676666826105
87.33333333333333 91.71194379186528
86.66666666666667 87.59988835913416
78.0 78.45495362945773
80.0 89.94148097965753
86.5 85.71598412321725
74.0 81.73626690296173
79.0 83.98373129861322
83.0 93.63717155898172
74.0 80.18785522218637
89.0 86.01183011343782
83.8 90.32341010469213
82.33333333333333 86.25015450364334
87.5 91.02118547951406
80.0 87.65750157258609
84.0 91.57979745017933
83.0 88.74127637113166
82.0 92.80040513825689
88.5 95.3833902821563
71.0 77.25569796089458
85.5 88.68262295838964
91.0 90.30621233476492
87.25 89.72217307159322
91.0 90.97047645569181
87.0 89.87810668578967
87.5 89.7944646817728
82.5 85.97162337540617
83.0 89.24438124104208
90.5 92.16935165745524
87.33333333333333 88.21328178481293
87.5 89.18054978437486
85.0 83.8969654824391
88.5 91.6416805691582
85.5 84.79089754398458
84.0 88.37399860765754
58.0 65.10931794868652
77.0 79.16814699290913
75.0 81.09975003860517
82.5 83.63650299036397
67.0 80.62196065864745
82.5 87.00918501705614
82.0 81.41649515176326
79.0 81.05081575640021
81.66666666666667 87.43616734285624
82.5 88.45208964605852
73.5 79.86526069607764
90.5 94.57174193966895
77.0 85.41587285976333
83.33333333333333 84.63693614015334
62.5 75.30281958805367
86.0 83.99170815263021
83.0 86.1646078624321
86.0 87.6209996547554
83.0 79.6564430306745
87.0 86.20111156435341
86.5 86.69481611731132
89.0 91.80139233402869
83.0 89.15149905443627
83.0 88.1043532554251
86.0 86.53874695242233
91.0 91.27526179983843
84.75 90.31648484045974
91.0 87.27497671703705
88.0 85.55410569667944
82.0 83.31264868104013
76.66666666666667 82.21682482525067
44.0 67.96218914942077
57.666666666666664 71.62313489428081
85.33333333333333 92.09616703527584
85.0 83.76849655872
89.0 92.9061915083766
67.5 75.24358942451245
68.0 79.18413543752372
89.0 90.78767329456441
82.75 88.77179420073954
84.5 87.41337157923309
84.0 87.49240356797986
84.0 91.11392469052487
80.0 83.36424749818275
81.0 80.96577575928333
80.0 76.49111494577515
84.0 81.4877007502005
74.0 78.35231093065504
80.0 82.953840945796
85.0 83.71195818781575
82.0 82.13073544200344
87.0 86.48452031602386
85.0 89.68186428995028
89.0 86.72162966872136
86.0 83.91838932007772
89.0 83.19751626629458
76.0 79.5197203419651
74.0 86.39346088155968
73.0 94.38577643391666
91.0 85.13120287655633
89.0 84.23450776774234
83.0 80.03488302174314
86.0 97.45192976085518
87.0 88.8601494124588
84.66666666666667 87.05577548516067
85.0 91.49528689137144
82.25 90.95402510924461
87.0 86.65413862704334
88.0 90.8111622657425
84.0 91.02739319913637
84.33333333333333 91.90928911283322
85.0 92.62618047961591
87.5 91.41047061851401
85.5 86.85673011945134
82.0 73.02160797504185
89.0 88.54471405060904
86.0 87.51791576861149
88.0 86.50924539453213
64.5 71.73526755694026
86.0 85.10916201330288
66.0 78.8361540426997
82.66666666666667 85.88586012762643
50.5 66.3070683718906
64.5 77.49951504438741
85.0 81.40407977608852
77.0 76.81516982126611
83.0 84.02383270408626
84.66666666666667 86.15914087131003
54.5 64.81414653241816
79.5 85.25643929036039
79.0 81.86050684509212
75.0 85.72928545200487
80.5 81.42941315769063
83.0 83.84802345758008
83.0 80.15604167809373
87.0 89.62561702349099
77.5 77.60343932418137
66.5 72.19168879736858
65.0 78.94194705607259
85.5 90.28259946211288
88.0 88.53563795324133
79.0 86.75611385635904
78.0 86.21646276381685
83.0 80.62292580935993
76.0 82.39969436278322
78.0 81.86516624389841
79.0 81.92793480789987
85.0 94.6858942093698
86.0 89.55696446801605
86.0 80.18817695779663
75.0 79.53679050718245
90.0 92.92834055486902
84.0 90.46044379666657
81.0 84.46109191990388
79.0 88.03499222119758
82.5 83.45440744464067
79.5 81.9325462689194
78.5 82.08158094034508
81.0 85.16948877977572
88.5 90.00469238971216
82.0 82.66078841708507
78.0 84.52075907126138
88.0 89.84471787455183
82.0 92.65411323589244
89.0 86.47280754437458
88.0 91.72852947458018
85.0 93.9586743603502
88.0 84.59250155619877
85.0 83.8142174040189
85.0 85.44212632282257
82.0 81.48763832336286
80.0 82.71266483060134
86.0 82.84275242021963
88.0 87.37223599675045
89.0 91.60442374235733
90.0 88.09629126555711
83.0 78.6002151217441
86.0 85.54888460949938
84.0 85.1214038515484
88.0 87.49834115969632
84.0 82.15744817194496
80.0 84.84733255105074
80.25 81.03973930560817
87.0 85.80331230471306
82.0 85.70003076214621
89.5 89.84079393203452
92.0 90.5572321066209
84.0 84.435219579334
86.33333333333333 89.77056120988748
84.5 84.32679187968316
93.0 93.16997813337925
93.0 91.8948159028462
89.0 91.0527983692828
86.5 89.1506659671755
84.0 81.44035517059798
82.0 82.2071531517506
81.0 82.2291961081157
78.0 80.69751482601116
88.0 87.75406581354345
81.0 85.68674524743442
71.0 80.07610110853918
83.0 80.99045965558575
83.0 83.18745245866809
81.0 79.66520387216336
87.0 86.3683828384029
86.5 91.53336307312986
80.5 90.09318074271488
88.5 94.45393965861355
87.33333333333333 93.37816082220176
89.0 87.50485420794408
80.0 86.29402224017949
84.0 90.11189100341969
86.0 87.77233761407015
82.0 89.36492820512248
76.5 84.8684808297949
81.0 82.19139729209456
72.0 73.98586774073496
52.0 61.54159811651695
86.0 85.76556238168021
81.0 77.70543906452686
78.0 84.17118592785636
86.5 88.76499505122011
88.0 83.82685742768423
81.5 87.0960710954111
83.0 82.50277275099207
87.0 86.38227578453477
82.5 84.43537187059216
80.0 90.91292473419205
86.0 89.6686302246328
91.0 92.05867466569018
82.0 82.78749472790892
86.0 92.86763128280374
73.0 76.911374253708
83.5 82.97802844659505
88.5 86.38537169262976
76.33333333333333 81.2388787392351
80.5 85.2133362017956
83.0 91.79793265095083
81.5 87.95651874999268
86.0 82.4315675342956
81.0 87.37670954858781
81.0 84.2779695391862
90.0 89.74327194849656
93.0 91.76398981643679
87.0 88.38308580969408
87.0 84.3215087315663
86.0 91.2432569976402
82.0 80.75809788484864
86.0 86.41036517888487
89.0 91.32238269310197
86.0 96.43294747481872
89.0 85.18356194470108
89.0 91.03885145789863
91.0 90.74344528786277
90.0 88.27265739124283
89.0 85.90377192773381
90.0 85.99639715601413
86.0 87.9319048263456
89.0 88.15316547277384
86.0 94.7775335643572
89.0 87.26244616273026
94.5 93.25027463413316
91.0 92.24973436825437
94.5 96.10226015848436
91.0 93.84207904332281
88.0 87.9812683122439
88.0 95.05703249706762
96.0 98.79882301808762
83.0 93.4644052073922
84.0 78.162530864271
87.0 85.76156574433456
85.5 87.33680821314282
89.0 87.70688709346801
89.33333333333333 89.98564152064354
89.0 88.09988113827968
90.0 95.25980149492995
83.0 79.85165836204743
85.5 86.051313819939
85.0 80.14455285590462
81.0 79.40798045319302
87.5 90.38769418317239
78.0 75.9039041653626
86.5 85.76901932441446
85.66666666666667 84.9373656566767
88.0 87.24676229150944
91.0 87.6882765179619
88.0 83.96543338201519
90.5 89.82523212769577
86.5 90.85649597129803
89.0 92.0666723279022
86.0 88.59497835623684
91.66666666666669 91.04021547696374
94.0 92.50691113617616
85.0 82.75818926554412
91.0 92.11574014464416
82.0 88.51934462787477
90.5 90.80168083121036
90.0 92.60917699701513
94.5 93.98096264896921
90.0 87.44769512117567
80.0 84.11276411270887
74.0 80.68871490962466
89.0 87.63937887640115
94.0 94.4592976778381
88.5 91.11412825791948
83.0 92.90894396325629
90.5 89.36783462559016
87.0 91.63615035303174
93.0 93.21946381641537
84.0 88.89182263306552
93.5 93.73471309048105
91.0 93.3824196785034
93.5 93.80647094127762
95.0 93.76176904125165
93.0 94.59999224075173
91.0 90.56328488656482
90.66666666666669 91.04227753265978
91.0 90.49961866273128
83.5 92.02333350576058
80.5 90.61961765631304
88.0 92.03393016148632
92.0 90.1895931383984
85.0 83.24782562011211
84.0 85.28310590780607
86.0 85.5615352998462
92.0 89.82909133381611
91.5 90.46334462032235
88.0 88.98020148696524
86.0 89.65549492563738
92.0 92.71960060982124
86.0 96.27630936971251
90.0 95.61347289007746
86.0 92.62329371382052
84.0 80.24818515258168
86.0 90.1287178187348
89.0 86.66824634918325
82.0 87.86934859407089
85.0 85.38345904804734
86.0 79.683982803159
86.0 83.5684292163
80.0 81.35453054208658
83.0 81.3785232165222
80.0 84.88512534367246
88.0 90.12699482033237
85.66666666666667 87.40445195691586
85.0 80.31141122639566
87.33333333333333 90.10426098011745
84.0 85.56617978209873
88.0 89.67018312069894
90.0 88.50347505395283
88.33333333333333 90.94343395892646
89.0 90.4565074056246
90.0 92.50589203230548
92.5 89.52838026791487
90.0 86.92985902619905
91.0 92.0301419911034
90.0 87.03942489170267
87.0 84.36607561882448
83.0 88.17440710201001
88.0 82.72142370841335
80.0 78.67361633442759
86.0 86.53853116889528
84.0 78.82452884036226
91.0 86.62336993932063
89.0 89.3582860112838
88.0 87.96058851681529
89.0 85.01488755125979
85.0 87.5510546401147
80.0 81.25503422874107
87.0 91.16202539474372
83.0 87.04270400135314
90.0 89.22635139955362
84.0 76.63903708885339
86.0 89.3150764338696
82.0 84.28556970802273
85.0 85.97385267511866
86.0 84.99772999773998
84.0 84.24751475852852
84.0 90.31250985951894
90.0 93.01498066241959
76.0 79.58029730721499
85.0 91.89386330613003
89.0 91.07372707095269
88.0 83.73154628031212
85.0 88.01113661829677
85.0 85.61207456422632
87.0 89.18796164974054
81.66666666666667 82.90305979523069
87.5 91.5924878696883
83.0 78.89036111799027
87.0 82.77381163326142
76.0 84.90597479818288
84.5 86.05707058551944
82.0 80.80974810101208
83.0 81.7239511754434
77.0 82.49218348569848
80.0 77.28020710826857
77.0 85.53858562483155
92.0 90.70995756840965
85.5 89.9372049094215
62.0 66.36727267771482
65.5 74.66023686710656
81.5 86.01854143485289
90.0 92.50278590980682
89.66666666666667 91.50977192389554
89.66666666666667 92.76325976984161
86.33333333333333 93.19255754503504
87.0 86.39282368770597
88.33333333333333 90.84211151141635
84.5 86.40566699651305
86.0 89.96427486653413
91.5 91.97283538504912
84.0 87.54126980451281
88.5 90.05777234685804
91.0 95.3660801861139
81.5 85.51720423228178
87.5 89.96906799917427
74.0 85.75987055750491
85.33333333333333 87.92928022547677
83.5 93.92226934336611
90.0 90.6058330967999
81.33333333333333 87.79717657760891
87.0 88.83222411648144
86.5 89.72889855562347
76.0 80.73218508340999
58.0 70.72867024846002
52.75 64.60463793778456
84.0 86.84507758921075
86.66666666666667 90.87868104849173
83.0 86.51701192273096
82.0 84.55296915420215
83.33333333333333 88.00716343200337
88.0 91.5275166910254
85.75 87.67210808185165
89.0 88.35927023693381
82.0 84.89281581300514
87.0 90.40285151921165
82.5 89.11415730175474
89.0 86.94950695703952
84.0 91.4553879419204
86.0 82.3397049993272
86.0 82.93499077065471
84.0 86.04374199260253
85.66666666666667 89.20823752898353
85.0 86.2430298182593
89.4 90.76729986878713
88.0 89.678898580273
86.66666666666667 92.62945260008105
88.25 91.13479736874186
85.0 87.05650743093005
85.0 92.74842833486248
86.0 85.53750727557757
88.0 83.2578830373112
80.0 87.58953199484658
87.0 88.44690728128423
83.0 91.04317411900377
83.0 76.7098180864626
81.0 75.87468122243389
83.5 83.22671703219055
82.5 86.7312016306409
85.0 86.68824035731315
74.0 87.10074192682525
86.0 88.8810020861835
86.0 84.17594601171835
85.0 89.94693686169533
87.0 89.19873636657621
83.5 88.2549499505736
80.5 88.53508570268966
80.0 87.30296745166277
84.0 87.27824854160755
81.0 77.638433944316
79.0 78.51581912161281
79.0 77.82025861766878
81.0 84.71988372631037
85.0 85.16490172665485
82.0 82.0880367936039
81.0 84.9228246269717
86.0 77.84124389999133
77.0 88.02648192132112
88.0 90.51580401353344
82.0 90.30984908913592
84.0 83.22351748767974
78.0 86.7394635508695
84.0 86.61219154059218
83.0 89.62300475453485
81.5 86.71011462789447
72.0 81.62213381329938
87.0 89.67744142457819
86.0 86.86765851926754
73.0 80.66083043179331
80.0 79.23629321380528
86.0 79.54955617930342
80.0 90.77115637109023
86.0 88.42413187803292
90.0 95.25102335296157
82.5 88.78870853806448
87.0 84.54836629191533
82.0 82.56099483106742
86.0 81.8011040116615
91.0 94.32744085134958
82.0 85.3691342659189
91.0 91.69041378093097
89.0 89.78272262912786
79.0 87.9860994180315
79.0 77.4266366028123
80.66666666666667 87.03244781700946
75.0 83.24267844834112
83.0 90.24175881977055
83.0 91.55823867578113
90.5 90.14594585576883
90.5 92.36199345419543
80.0 84.84215391971085
89.0 89.79339059973249
80.66666666666667 84.72602833353471
81.5 89.23231470955996
86.0 89.33896581067494
75.0 76.81438579029827
90.0 97.66748190715728
79.0 86.51690865531766
90.0 89.36364567863205
80.0 83.23964924384725
69.0 76.38712254838461
84.0 89.60467084690403
90.0 89.10097926417674
70.0 78.4371479962084
87.0 89.01488507203291
82.0 84.64632873835288
80.0 83.12548334835301
84.0 89.85106093874167
88.0 93.11202226447477
86.0 90.4278038431277
82.33333333333333 89.15741999663469
83.0 88.78509200013302
71.0 74.87145140991915
57.333333333333336 72.49817393814553
64.0 73.01083023568947
84.0 83.26078333938119
75.0 82.87825427068151
88.66666666666667 92.88136313378472
65.5 81.79668016978631
88.5 90.84122612805359
79.0 79.78962208796388
71.0 86.6408670761285
83.5 88.04173104010991
87.0 93.33415888799334
83.33333333333333 89.1638971222261
86.0 91.78295822369988
85.66666666666667 93.57363588418856
75.0 83.0239579861808
75.66666666666667 84.65540537471718
83.0 90.1925081661312
89.0 96.54903929917205
87.0 91.37804640425209
85.0 81.32756818209728
80.5 84.42910550105
80.0 83.95937910762298
75.0 81.85978502706256
86.0 93.40394204036329
83.0 82.77622668433303
84.5 88.51696850258348
66.0 73.66611572133792
90.0 93.9823406495274
81.0 88.68443033743615
86.0 89.33854711165979
90.0 92.7009663218171
90.0 97.45436162929923
91.0 91.85985701008052
81.0 82.18998294377073
84.0 89.90061306789873
85.0 96.02961755669234
72.0 82.87475023851214
76.0 91.45272735544671
84.0 89.99636453080579
82.0 83.86464327672974
86.0 87.08514735137538
84.0 89.02047196487453
82.0 79.56441343207365
82.0 83.59162490833855
81.0 79.63122654175184
87.0 86.82629363743824
85.0 89.69384652793082
86.0 88.2854720263608
85.0 95.76988851505787
87.0 88.45011566168436
88.0 87.03061697725676
90.0 87.38271632595446
89.0 84.82155100741082
86.0 91.27903306571781
83.0 85.87115502180947
90.0 91.4241549387528
87.0 90.38064419476925
90.0 89.39834966878303
89.0 91.6418481108668
90.5 93.09651918146791
84.0 83.53426729192697
83.0 83.65777769388806
83.0 86.88731866691897
86.0 86.77977811572177
87.0 87.55677665590287
83.0 88.76609828273502
79.0 83.57311120968193
83.0 72.43074444872497
77.0 82.93734285135608
85.0 84.56539523055199
80.0 96.05098665329227
86.0 85.64730902057364
80.0 75.91406219928572
86.0 88.53362684259373
86.0 93.11820341596253
86.0 90.49774852470564
85.0 86.46352954470285
87.0 91.20975847657249
84.0 90.10505885076203
83.0 82.06001599596178
83.0 86.52411700250316
87.0 97.03096415050186
87.0 84.62026368493211
81.0 83.44362377895821
85.0 88.54761006955933
84.0 94.96020873017737
84.0 90.11185772633522
85.0 85.4326008508842
79.0 82.9718594820809
81.0 86.06878093881566
80.0 78.96126598263254
84.0 82.13312067420499
85.0 82.42743119799036
83.0 84.13889689200012
86.0 86.51708398377332
88.0 92.42704399328852
89.5 90.48409196120002
83.0 82.41497179741332
73.0 81.43460231483442
84.5 86.56504826609729
89.66666666666667 94.87684136747455
85.33333333333333 86.76049405434672
84.0 82.40119465101478
79.0 91.96821946391064
88.0 89.04017053248904
86.0 87.3521324587236
78.0 95.86706092065431
90.5 93.64564279235915
92.66666666666669 91.44937026494834
89.5 92.8645932137477
88.33333333333333 90.3276320871401
87.0 92.71681354228889
88.0 88.12438134688725
88.33333333333333 93.19960724560065
69.0 80.77764288005197
86.0 91.65241506138402
88.66666666666667 90.3378484646869
72.5 83.24787130751086
83.0 85.30838719590534
89.0 88.94543427580778
85.0 86.76692279488213
84.0 83.44357932084534
88.5 89.24478993272183
86.0 92.61502896218215
87.0 93.68608242379057
67.0 80.11377580714874
55.0 70.49853706327384
85.5 89.46504673537957
89.5 89.16978494138759
80.0 88.65674778032727
76.0 80.15577801154325
90.0 89.67344384463897
88.5 91.51518572868072
86.0 88.4667305098411
88.0 91.25413652709533
89.0 82.3135442922936
86.0 87.12093789350138
73.0 82.90070740909961
89.5 90.1195541375579
84.75 89.25925471026814
84.5 90.89964643716239
82.0 83.29740292741783
88.0 90.00201037201168
85.33333333333333 87.89002726318574
80.33333333333333 83.78726388584546
82.0 82.18942185756278
72.0 74.2647868623851
83.0 70.23400517834158
84.0 88.00160065706794
80.0 85.69861879034981
83.0 84.92750660602107
80.0 82.57866341648659
83.33333333333333 90.39065968796032
89.5 94.18102093934161
72.0 74.29638419084732
82.0 80.90299043603113
85.0 86.98009286396773
79.0 82.33433630027854
83.5 81.27372253677233
80.33333333333333 84.23524683518885
84.0 87.2679731274765
84.0 93.23217633839724
83.0 93.10532520270513
87.0 93.18292986619512
85.0 87.2439076217408
76.0 90.84794464626724
75.0 89.22772370046724
79.0 88.76587030575602
78.5 86.37117313032078
78.5 83.63775165427
83.0 83.70651533717538
84.0 87.31248172975933
81.5 88.72454848594815
83.75 90.26450714717329
76.0 82.5174532856336
82.33333333333333 83.87057332577285
84.0 79.21868278516261
74.33333333333333 82.71856661449782
79.66666666666667 80.57564712594053
88.5 88.91859507642098
86.0 88.15634584875761
84.0 86.71211485972337
79.4 84.85368274711783
76.0 78.96612342674729
82.0 88.13367830773483
91.0 96.70432920674732
81.5 84.18042032124964
87.0 90.64155551330774
88.5 92.94922560034139
78.0 85.060675142481
91.0 87.93296632267025
72.0 75.91354638356188
87.0 86.79331127752512
72.5 79.12476685260587
82.75 86.47574425057434
87.5 89.92609124476576
79.0 83.01290346135104
85.33333333333333 89.10950161296738
87.66666666666667 89.78235380071918
86.0 87.1430488126659
84.0 84.72911708164065
80.25 87.56171572009154
89.0 97.60732004573849
86.25 93.06687490599887
78.0 83.34354757463367
84.0 81.34290348568163
84.0 82.3483643281331
85.66666666666667 87.11094832135018
83.0 84.56458683942991
88.0 95.0809603035581
82.0 82.36444660365804
79.0 89.30085066348948
77.0 83.33264902316017
83.5 85.42840659383451
83.0 85.47646270770167
82.0 81.32878279447898
83.5 90.23275089430581
76.0 84.8567027666529
86.0 89.9774859795476
82.0 83.68304134845086
84.0 83.66530071215004
79.5 86.48757340208446
87.0 86.57167576024369
89.0 87.1106273625176
85.66666666666667 90.15304007616784
71.0 79.3828306082576
82.0 86.60562808892736
85.0 86.25425181797641
83.0 86.61337536221367
87.0 87.44666767811746
86.0 83.40053431079917
81.0 82.02327558717182
80.0 77.98334971980921
79.0 82.68523823908929
78.0 85.85921311302911
78.5 82.69319194759534
81.5 82.38223125461612
85.0 85.16970006195436
84.0 92.2597344114561
84.0 87.54284345930637
86.0 85.52643082381955
87.5 87.99537391236133
75.0 76.08928838288853
85.5 91.59711986441327
88.0 88.11298919394524
80.0 84.71442405218225
78.0 82.27070467279411
86.5 88.38735854019227
86.0 87.26164991900708
88.0 88.74401485673033
82.0 87.44760399662904
87.0 85.3618474892576
82.0 84.67181555806835
86.33333333333333 90.29477336149886
86.5 87.54314117440833
89.0 89.15319801055325
90.0 91.09013255341807
84.0 85.9343210944712
88.0 86.58675707328221
86.0 89.98913496443419
82.0 84.19800633685696
82.5 83.52789954183828
87.0 87.0002562837982
91.0 94.56067567783785
90.0 89.13945453644065
84.0 91.64852022737483
91.0 90.83095406394321
83.5 92.08662046000548
88.5 94.81310970353096
87.0 95.17247582798105
86.0 83.98664553875703
91.0 88.52387113362246
84.0 85.1149433508337
90.0 98.040333864025
89.4 91.93835568477333
93.0 98.25925793721856
87.0 86.14073662781774
89.0 85.81348493511057
77.0 84.17110250825827
92.0 96.3100420520377
85.0 89.27302289151956
91.0 93.0605265188203
88.66666666666667 92.82019340200885
90.66666666666669 92.93399010898992
85.0 85.90005905861237
88.0 87.64891496097624
84.0 92.54515660224344
88.0 87.67736969802529
83.5 84.37578884841302
80.33333333333333 85.4778417575544
88.4 89.3426168949412
76.0 86.07572396695325
89.0 89.87402106932204
89.0 88.50465752951378
89.0 92.28777928558819
89.0 90.44232726419096
92.0 94.41632288930877
78.0 83.71866161832601
86.5 90.2877957729938
85.0 89.50312631178696
86.0 87.82131449434264
87.0 92.34090113908772
88.25 91.98687246708796
84.5 86.97417213417737
85.0 75.71739149275513
85.0 89.17236883551975
81.0 82.59658278383428
79.0 80.42581939751734
90.0 86.69086640995471
88.0 86.15172825539658
89.0 85.01997402016181
84.0 87.26969650459534
86.0 80.25622290847994
87.0 83.06423527467658
83.0 77.22471991123123
81.0 83.59595543578303
82.0 84.56800661770905
84.0 83.91102841094015
82.0 86.31355583093597
82.0 78.45088460689965
83.5 89.51180334852552
89.66666666666667 92.65414863940632
82.66666666666667 89.14310010809035
86.0 91.85734615014796
90.0 89.05576433160913
87.0 85.78225757418366
91.0 90.67444531885168
88.33333333333333 88.97223203739232
87.0 91.0223772971535
91.5 95.67643080625996
90.0 90.54583600768285
89.5 89.24212918434142
86.0 85.06377325654843
91.0 93.20064304182652
94.0 90.79686786798209
89.0 82.41401172010325
87.0 85.0150862314286
87.0 95.53135041459636
84.0 92.5628998576286
81.0 86.71267587349713
89.0 90.13846801265841
88.0 91.53565036070603
91.66666666666669 92.02294727611874
89.0 90.5298720487649
84.0 93.57633259558828
84.0 86.11720288689573
82.0 86.07502796631462
84.0 83.88525473668871
85.0 76.33719814848102
79.0 74.85841906893488
82.0 82.42295448706756
80.0 82.22137762332176
82.0 84.67138915527359
82.0 91.0812589659515
86.0 81.9832832332614
88.0 89.81198524652132
88.0 87.05977134894148
84.0 83.53406865984543
86.0 87.43718983771946
82.0 84.81042339736018
87.0 92.51268251359946
87.0 88.2005027230046
93.0 91.62892342415753
82.0 90.3095149135426
84.0 85.77310527076382
86.0 86.55615751685781
87.0 87.13046905887107
82.0 88.72473784460932
82.0 86.36491882476439
80.0 87.31162083846223
86.0 83.2356743860142
86.0 90.76451583551149
85.0 83.86914426007304
81.0 90.98680124768796
83.0 86.35720978757747
82.0 82.13512321274804
83.0 83.66924627716827
80.0 83.15918212425362
75.0 75.048966382729
82.0 76.99904252233462
90.0 89.11430956342349
90.0 90.52759385281615
89.0 85.29562390083242
84.0 95.18166406629001
80.5 85.3915503729253
86.0 84.77528825653074
88.0 93.29071681888463
89.0 87.73625868284208
82.66666666666667 91.12621430733464
87.0 92.62467764290774
85.0 87.52041973399936
89.0 94.38502609066121
80.0 84.58684210342872
82.0 84.86620218191037
83.0 85.35560852592367
88.0 88.71495823789004
88.0 90.84451079916929
82.0 91.54350379316769
90.0 86.00444894363753
88.66666666666667 94.04371750258504
75.5 84.41130289645889
87.0 85.69345866308939
86.0 94.89961214929488
87.0 90.57648013043045
81.0 81.8308306495796
85.0 85.34967784028767
82.5 87.9689014822646
80.66666666666667 83.8260558558765
84.0 88.65155155337445
91.0 87.95653487212628
89.0 90.03472740755574
85.0 84.41939018729468
90.0 90.00623849066747
85.0 91.71124725630992
86.0 79.79608790757331
89.0 84.85433449047022
85.0 82.43334371540554
84.0 91.97287047502036
85.0 86.54709313176934
88.0 89.0804543428343
89.0 85.85795194654493
88.0 88.14824777366277
89.0 86.35830612809451
88.0 89.41718194227994
89.0 89.97058682155651
82.0 97.34820001790932
83.0 97.7878978819918
85.0 94.8431573199376
87.0 83.89663092371201
93.0 96.80997075285946
85.0 87.9235292999962
88.0 88.97751038124679
86.0 82.36647683431445
86.0 91.22586023369564
91.0 90.06753690354311
90.0 97.6647236547287
85.0 87.65902786302863
87.0 91.14538773652224
92.0 88.7434211186486
84.0 94.06870866130778
82.0 81.5289999970536
72.0 85.71478995253892
83.0 83.12050201448886
79.0 77.21437751743743
83.0 78.24198425153361
86.0 89.46877688558162
92.0 93.82480103438702
86.0 87.72606927677326
84.0 88.82320589768675
83.5 87.94360171952482
77.0 82.02564264077137
88.0 92.5382434696675
93.0 91.82769690791504
90.75 94.82165266783828
90.0 94.17820842613592
84.0 89.3316826550868
91.0 92.12201570364603
92.0 85.07405060040908
92.0 89.33322479624807
90.0 94.67885223623405
88.0 84.31218606228813
93.0 91.43814408374882
85.0 87.6501214263938
93.0 89.36005559030913
90.0 94.70916384961609
89.0 95.80335160332497
90.5 93.78247312195211
90.5 91.79755916396334
93.5 95.1082523373973
90.0 94.60663474010411
91.0 92.56721899055245
92.0 91.62572057502317
87.0 88.3812241088837
89.0 96.27401481207653
93.0 91.62330171717805
93.0 92.07270704252527
89.0 92.01424586499995
86.0 85.90063874908357
89.0 89.21182900407966
90.5 93.77035737789393
90.5 92.65160650775721
90.5 90.5223776273649
83.0 90.15106803259808
90.0 91.8435056948378
93.0 91.63436983590924
71.5 78.55328627511997
82.0 88.50177201609173
88.0 91.32019575028984
90.0 95.05169194112145
85.0 88.80454215225203
91.0 92.34434856869932
87.66666666666667 90.04280748602058
80.0 84.73772278147949
87.0 88.46238562692771
82.33333333333333 87.88462978910202
88.0 89.28072211497195
77.0 86.78365132455971
86.0 90.06607609238351
85.0 88.380073575429
87.0 92.19692752974112
85.0 93.29324196808199
88.0 85.73988106180578
85.0 84.76722025552105
89.0 92.18418249802048
87.0 89.94878612512723
85.0 91.18174125423346
86.0 90.20913944066426
89.0 92.46742995625614
88.5 88.23880399206531
85.5 86.68891712101875
83.5 87.67043276021877
90.0 88.33187961347345
91.5 92.02160850091332
86.0 86.92049362043497
77.5 83.80712793063486
87.0 89.37117203889713
89.0 83.88490514116826
86.0 88.9938904309974
87.0 89.85567882925119
85.0 85.39039168730854
83.0 79.12787427696883
87.0 84.0512019318767
91.0 86.09277438575619
85.0 92.04401030960427
87.0 88.90713140219844
80.0 86.70552041134478
86.0 90.6453621881445
85.0 75.37844224678165
85.0 80.41883448586321
86.0 87.32179738328408
81.0 77.61858681486711
87.0 86.02627235097391
88.5 92.23767217427817
88.0 89.05946643165102
85.5 93.50138871833936
85.0 84.61604620850565
85.5 87.54675100520458
82.0 76.9007393680095
85.0 88.55227683950991
89.0 86.33029649576687
89.0 85.1606309809999
87.0 85.82140338206898
85.0 89.30268049158265
81.25 86.87352440671684
88.0 93.53664607936675
83.0 84.74680689269277
84.0 81.60879521008678
84.0 75.27821460212601
89.0 85.86750074184731
91.0 92.99824408528966
85.0 77.75611833138613
85.0 80.51117451669269
82.33333333333333 85.36781448224384
86.0 90.86322720488357
85.0 84.28160845923772
82.0 90.06070484431096
87.0 80.77610744691755
87.0 93.23224589678121
88.0 91.89790808527898
88.0 90.81449376646503
83.0 91.26487792857931
92.0 89.46895706648225
88.0 91.57534323178903
88.0 92.69864169997662
88.0 91.53316983968888
87.0 80.9816849972766
82.66666666666667 88.46609028972662
90.0 90.61097426583349
84.0 97.4882979403485
90.0 92.43511602084794
90.0 89.58074964627917
88.33333333333333 93.23120128705492
92.0 93.09998411008277
86.0 98.25184412243547
87.0 86.07783290679355
90.5 94.8847596053078
90.0 98.19997423081392
87.33333333333333 92.2704061741901
84.0 81.54024219187077
76.0 80.14072879305947
77.0 90.26088601605132
85.0 86.20943796340008
86.0 87.42179169600176
84.5 93.04907881812042
92.5 92.19986275630895
78.0 84.45386879597083
81.5 88.32576501087259
89.0 96.68451781013387
90.5 90.93569564638975
88.0 89.39086086521215
90.5 90.55440097945204
89.0 94.66989417906278
83.5 94.74490761128148
88.0 91.06090693274574
88.66666666666667 94.0725368075374
88.66666666666667 94.8734251417664
90.0 96.7279983384859
88.0 93.58298892395791
88.5 95.08610667802398
84.33333333333333 88.5613637100043
91.0 91.45735763949965
85.0 91.28206155414102
89.0 88.56284983629246
89.0 97.273915402202
82.0 83.95685605846144
87.0 85.58662871931143
74.0 82.91743243995757
90.0 97.72742251319076
84.0 85.68720101227386
87.0 90.05593816239946
89.5 90.16339800218961
93.0 92.72730957169222
91.0 91.18837831965921
77.0 79.09989880823983
79.5 89.69864408673733
79.0 91.89642080603517
84.0 94.73453996296443
83.0 90.67892558246399
84.0 91.41180536485004
85.0 83.41937230234562
78.0 85.5172457431041
80.0 97.46631951190395
85.0 89.99113537905608
84.0 87.70823177956623
90.0 90.06197176053097
81.0 89.94248802200264
88.0 87.09996328760434
88.0 85.6017484837432
86.0 90.493220948505
84.0 79.24437214131721
87.0 87.36149713684493
84.0 84.9320003167407
86.0 88.41499279261845


==> L_val.txt <==
val 
89.2242671354161 85.4372502437284
78.09893530750517 81.20269406613968
88.8597039816552 87.18089102273552
80.27210884353741 79.70814482699072
81.83544212815926 79.33450751720349
78.07430830532726 78.587232897629
77.11187214611871 76.7190463486928
67.07734162456276 71.8617613214587
81.38041733547352 81.94996868571417
84.36413632487238 81.57633137592693
69.96739412223802 73.72994787039488
89.22902494331065 83.44451792486312
92.03444564047362 87.92816564231
81.06344377449166 81.76315003082054
84.7375537801792 82.13678734060778
91.1706162491073 89.04907757167173
90.29062611436392 89.04907757167173
79.55594929535262 82.19906022557232
90.08973030385344 86.80725371294828
80.0711743772242 84.19179254443762
89.11593786014961 86.43361640316104
70.2433628318584 77.46632096826728
83.9882697947214 84.93906716401209
91.8867924528302 87.92816564231
86.65082540187672 85.31270447379933
87.81763648032927 86.43361640316104
86.55043586550435 84.93906716401209
89.51771653543307 89.42271488145896
94.7646747752512 90.91726412060794
83.18858560794044 81.20269406613968
86.49318463444857 84.93906716401209
88.03843929803261 84.19179254443762
94.83971853010163 89.42271488145896
88.89911254051928 85.68634178358656
87.44641763625229 84.93906716401209
92.46899185508128 86.43361640316104
84.0443213296399 84.19179254443762
74.55268389662028 75.22449710954385
91.42538975501114 87.18089102273552
89.80582524271846 85.68634178358656
81.41732283464566 81.20269406613968
88.26466916354558 78.96087020741625
86.94601128122483 81.94996868571417
89.93666432090077 84.93906716401209
90.49049049049049 88.67544026188449
88.81213729510944 85.31270447379933
85.71428571428571 81.20269406613968
79.07830342577488 70.74084939209698
91.83514774494556 89.42271488145896
75.76770506726854 74.97540556968569
79.66256962294607 80.4554194465652
58.38668373879642 58.784455478905286
78.65889212827987 81.20269406613968
87.20767683604521 84.93906716401209
93.072076173502 89.04907757167173
89.84665904030012 84.19179254443762
88.5369494026402 86.05997909337381
81.31021194605009 78.21359558784177
80.6987399770905 81.20269406613968
74.95692130959219 73.72994787039488
66.36032281097957 67.00447629422457
85.77023498694517 83.44451792486312
88.27505219005751 83.44451792486312
88.3500557413601 83.44451792486312
62.802002874079385 62.52082857677769
66.79566563467493 64.76265243550112
78.62228014807712 78.587232897629
89.99897698954055 86.43361640316104
78.62595419847328 74.47722248996938
84.86860331177004 82.32360599550141
90.81045293824565 87.18089102273552
87.71428571428571 78.96087020741625
88.90310044774859 84.56542985422485
91.60206718346254 82.69724330528865
90.67562693151046 86.80725371294828
88.64265927977839 84.19179254443762
87.65201122544434 82.69724330528865
94.66651856750222 91.29090143039517
92.3758949810775 86.80725371294828
59.81528523868229 65.50992705507561
63.703853386528145 65.75901859493376
76.70103092783506 73.72994787039488
91.41825236324264 87.92816564231
85.91149287811243 84.56542985422485
81.14035087719299 78.96087020741625
85.94314186822976 80.82905675635244
85.5013737521462 82.32360599550141
84.71801091570649 83.44451792486312
82.72667107875579 77.46632096826728
84.8200683165136 80.64223810145882
81.73074483410738 79.70814482699072
90.79246067656588 86.24679774826743
64.38099183108153 67.00447629422457
84.52203798397419 82.19906022557232
90.24084008478384 87.03143609882062
88.25291254347611 85.93543332344473
78.50116228629568 76.7190463486928
57.74291984577167 61.773553957203205
67.44066435847259 68.87266284316075
56.001849533240225 60.65264202784149
60.97569311600801 63.41755812026706
90.15460951139926 87.67907410245185
57.35968405132581 59.53173009847976
83.2484076433121 81.20269406613968
60.63940547713966 63.019011656493994
83.38740040276684 78.21359558784177
83.93989955986332 81.45178560599784
59.39015028530357 58.597636824011666
83.91131324616259 78.21359558784177
73.98827356835623 67.00447629422457
62.222476018610415 64.2644693557848
90.12594893029674 86.05997909337381
73.96912012548432 72.60903594103316
65.4 67.00447629422457
87.2634922373429 81.94996868571417
80.48236499625588 76.7190463486928
85.471426169257 81.94996868571417
90.77681343072253 86.6827079430192
85.48042704626334 80.4554194465652
83.17209684671639 79.33450751720349
77.98694885520625 76.34540903890556
58.871434366837974 61.524462417345035
82.71857923497268 78.21359558784177
69.49659003160568 69.74448323266434
91.9102651257648 86.43361640316104
91.44056252732436 86.43361640316104
78.26951453059431 75.59813441933109
75.18752315630088 75.473588649402
78.18162156109081 73.97903941025305
86.1967895230021 80.82905675635244
55.205335985104945 59.905367408267
52.05626032618474 60.27900471805425
89.85358677062712 86.05997909337381
91.15942028985508 86.43361640316104
83.04863122679613 80.4554194465652
86.19038759689923 80.08178213677797
83.27501749475158 78.21359558784177
89.19614147909968 83.44451792486312
84.60417678484701 76.7190463486928
87.49090909090908 84.93906716401209
82.06854345165239 79.70814482699072
86.38949098392379 82.69724330528865
90.15290519877676 84.93906716401209
69.17539374948461 71.48812401167145
84.24242424242424 79.70814482699072
78.57134323316092 74.8508597997566
93.53628892232896 89.42271488145896
92.247454972592 90.16998950103344
68.70871256834965 66.63083898443732
87.27272727272727 81.20269406613968
84.69093009820912 84.93906716401209
93.98105552126306 87.18089102273552
84.3860894251242 85.68634178358656
88.08298593017196 83.81815523465038
81.23456790123457 78.96087020741625
86.21830946676324 81.94996868571417
66.66364249983799 67.25356783408273
82.85053378910898 80.82905675635244
90.48433048433048 85.68634178358656
88.22815533980582 84.93906716401209
79.35492981263803 77.83995827805452
82.76199804113614 79.70814482699072
79.01418969380134 72.98267325082041
85.9596713965646 81.20269406613968
88.62126245847176 81.20269406613968
89.2543505306653 86.62043505805467
83.8351822503962 81.94996868571417
87.47323340471092 84.93906716401209
88.49182313749243 82.69724330528865
94.32576769025368 91.66453874018241
93.2939547508222 91.41544720032427
85.11716276124129 87.18089102273552
90.83139083139083 90.16998950103344
85.728921712718 84.93906716401209
92.7835606244902 89.04907757167173
91.006600660066 89.42271488145896
91.01376440561933 89.79635219124621
90.92039800995023 87.92816564231
80.61520603598375 78.21359558784177
94.09056024558711 91.66453874018241
92.92828685258964 90.91726412060794
87.42390596463021 86.05997909337381
81.26626192541197 85.68634178358656
86.85258964143426 86.43361640316104
91.69278996865204 90.91726412060794
87.25274725274726 88.67544026188449
92.4483306836248 89.42271488145896
93.78378378378378 88.67544026188449
89.62745686608393 89.04907757167173
82.9283072703852 82.69724330528865
88.26157588370768 86.93179948287737
86.12912809326605 83.81815523465038
91.17846357224714 88.17725718216816
89.08174433252803 86.1845248633029
92.725162268777 87.67907410245185
93.5484065510551 90.91726412060794
90.84538367950124 87.42998256259368
66.46389873780227 66.25720167465008
72.37433485171476 74.47722248996938
94.09376067718628 91.66453874018241
87.75683271951928 86.43361640316104
91.16201691987796 88.67544026188449
91.50609074183193 89.42271488145896
71.875 78.96087020741625
84.98241604993402 84.19179254443762
89.21882645298646 86.43361640316104
89.70320961844851 88.30180295209725
91.99205751166568 88.67544026188449
74.03598971722364 74.47722248996938
76.74303482327143 75.97177172911832
84.24821002386635 82.69724330528865
85.93103448275862 86.43361640316104
92.10429608103163 89.79635219124621
89.13413073860835 86.05997909337381
88.62896263111006 86.05997909337381
91.38409703445632 89.1736233416008
89.1996891996892 87.18089102273552
88.48199391246526 84.814521394083
82.34603763623956 79.60139130990866
77.54883551345534 77.46632096826728
84.08556005356927 84.93906716401209
91.5014260799376 86.43361640316104
81.15716689481152 79.25978005524604
70.42705436956115 70.89030431601186
93.64694092227214 89.79635219124621
76.72336514589163 78.46268712769992
90.32258064516128 88.67544026188449
90.30898876404494 86.43361640316104
93.82113821138212 90.16998950103344
90.61178504199005 86.43361640316104
91.9804320342989 87.92816564231
71.37547704880387 69.99357477252248
77.66115587688887 77.18609298592686
85.92814371257485 84.19179254443762
90.39210717024524 87.18089102273552
85.55229926167202 82.99615315311844
85.05532250131492 81.94996868571417
70.00849680831391 68.99720861308984
90.67325092587878 86.58307132707594
85.66931516589604 81.94996868571417
89.37081413306721 87.01482999616341
88.84881908968686 85.74382444663075
72.49405939913547 72.53430847907572
88.16770701650394 84.44088408429576
89.85886324179762 85.40611380124614
61.6557827098934 62.64537434670676
88.6440200737341 85.68634178358656
83.93333587219138 83.0708806150759
66.67865413248445 68.00084245365721
73.93283572426677 74.29040383507575
85.8004704056536 83.74342777269293
78.20372444764149 77.16741112043749
94.80392156862744 90.16998950103344
78.84485878687883 77.61577589218219
85.01358010726985 80.64223810145882
71.01144294570423 71.27461697750729
86.48954211418881 83.44451792486312
88.62748261809595 85.68634178358656
90.51061910668967 88.04313096839839
89.83506778338756 85.31270447379933
86.9825393591948 84.44088408429576
83.80462724935732 82.69724330528865
89.17092820729687 85.21929514635251
89.23149878274893 85.4372502437284
87.03220191470844 89.42271488145896
89.94711045004956 88.11498429720362
94.13100890207716 91.29090143039517
90.24368557576244 87.40507340860788
90.57644385264304 87.55452833252276
88.1252557521866 82.88406196018227
88.03220334003993 85.81088755351564
87.789758049134 84.68997562415393
93.8125296835903 90.54362681082068
92.93270153418275 89.04907757167173
89.39138733000094 86.3588889412036
86.67891620017339 85.06361293394119
81.92909484450406 80.64223810145882
89.53795160644405 85.83579670750147
94.07645369520412 88.42634872202633
87.82794150456921 85.4372502437284
90.74980535892708 87.03143609882062
92.0214100854835 90.16998950103344
85.70211403313148 82.69724330528865
57.22001743625318 55.2349010359265
65.54372258348592 66.25720167465008
63.63798264620814 66.40665659856498
93.25439220542007 89.42271488145896
80.33903383206787 78.21359558784177
87.09833187338117 84.04233762052272
87.90339854352551 84.64015731618228
89.14613417066262 85.93543332344473
93.6206896551724 89.42271488145896
87.83887099730318 84.19179254443762
86.68383762201071 85.49952312869294
83.44060854300761 82.69724330528865
86.27873602684846 84.56542985422485
81.30372492836676 81.94996868571417
71.65722755306324 71.48812401167145
88.78567706742372 83.69360946472128
85.08042151968941 84.93906716401209
91.81067127271312 87.50115157398174
89.51095415637606 88.42634872202633
96.84123025768912 92.41181335975689
89.33235980703513 85.93543332344473
80.74579878263938 74.47722248996938
60.667344076515825 59.94688266491004
88.24004252752582 85.53688685967167
84.59440173104369 80.08178213677797
64.85192904992947 68.87266284316075
77.23180552626691 76.46995480883464
64.7841113127302 65.65938197899051
77.54814782129816 77.0179561965226
83.98650037298538 82.32360599550141
83.90181352141553 81.38951272103331
87.66278272789582 85.68634178358656
87.34906735839942 84.93906716401209
90.88164762890658 87.10616356077809
86.31105744080648 82.32360599550141
95.9360207292471 91.66453874018241
89.1496445743652 86.05997909337381
84.11703239289446 76.7190463486928
93.36697909156452 90.91726412060794
87.92403413771656 85.68634178358656
87.3663101604278 85.68634178358656
74.33404440441063 72.48449017110407
75.88697948759443 75.59813441933109
88.88763385486709 85.4372502437284
90.45450589637127 87.18089102273552
89.29013999884128 86.3588889412036
83.95860284605433 81.94996868571417
58.347481607243914 63.268103196352165
67.18660810459015 71.48812401167145
71.73342452220828 75.22449710954385
88.2147024504084 86.43361640316104
88.88888888888889 87.18089102273552
53.97247419455739 62.52082857677769
49.88637249255126 62.89446588656493
72.57142857142857 69.99357477252248
73.61963190184049 62.52082857677769
77.00946181148045 77.46632096826728
62.98039215686274 68.49902553337353
46.26369562489086 59.78082163833793
82.69394714407503 82.69724330528865
84.40616958933856 77.83995827805452
83.21591138123918 78.96087020741625
66.68498874007349 70.74084939209698
74.46514875899797 76.7190463486928
84.0665873959572 79.70814482699072
88.72814948764317 85.68634178358656
80.58579539190828 73.72994787039488
59.09090909090909 67.75175091379904
77.47798189283226 78.71177866755808
63.25122342576995 70.36721208230972
80.34623217922608 73.72994787039488
72.1881390593047 75.97177172911832
72.35636091657034 71.8617613214587
84.4306738962045 77.46632096826728
87.45785569790965 85.68634178358656
86.18357487922705 80.4554194465652
87.72762297190472 85.68634178358656
88.392019803624 85.68634178358656
89.22475046846915 86.43361640316104
69.01936615033947 69.61993746273525
86.84058229854426 86.05997909337381
86.97590065035938 85.93543332344473
87.89106383743608 85.68634178358656
90.71367153912296 85.68634178358656
90.3845729297746 85.68634178358656
82.59632643253664 81.38951272103331
90.7132443024108 87.71465860814587
89.76775073307799 87.18089102273552
92.20187077632848 89.1736233416008
89.80717180663318 85.18815870387024
92.67706792706664 88.22707549013981
87.61838939523334 85.4372502437284
84.94936189918162 83.94270100457946
88.23302811411622 85.68634178358656
62.82831377584631 62.52082857677769
63.36464560204953 68.49902553337353
87.67336226231798 85.18815870387024
72.58585796399734 71.1144867018842
79.49579831932773 75.97177172911832
88.14541076667942 81.94996868571417
80.45039975127831 78.71177866755808
85.54587391081496 81.94996868571417
80.86523594532748 75.22449710954385
81.23399081069061 80.70451098642336
91.04166666666669 87.92816564231
88.20868894999643 86.43361640316104
78.76506239126206 78.21359558784177
90.299541339933 84.93906716401209
63.27077747989276 68.49902553337353
85.6937019712663 85.68634178358656
74.25108733914524 75.22449710954385
79.3836344314559 80.4554194465652
88.15170509663457 84.93906716401209
82.9656862745098 82.69724330528865
83.27939590075513 82.69724330528865
85.30429539156135 82.94633484514681
82.63584311514809 81.45178560599784
89.36444864172452 86.05997909337381
71.50501672240802 73.72994787039488
81.99112444612143 81.45178560599784
83.37147215865751 84.19179254443762
82.53072517500115 81.20269406613968
91.01831968899867 89.42271488145896
86.93361395865603 85.31270447379933
91.30162703379224 85.68634178358656
94.61805555555556 90.16998950103344
90.55966969243138 89.67180642131713
76.06177606177607 77.46632096826728
88.6736214605067 84.93906716401209
88.33091392971632 84.93906716401209
84.35700575815738 84.93906716401209
92.78373747614768 88.67544026188449
90.785106234923 88.67544026188449
90.5400043999105 88.30180295209725
92.5751879699248 87.18089102273552
95.42190305206462 88.67544026188449
93.96802325581396 87.92816564231
87.88659793814433 88.67544026188449
85.83484026522001 84.19179254443762
89.23829489867225 87.18089102273552
85.56521739130434 86.43361640316104
87.41611715791424 88.30180295209725
85.32276197572152 87.18089102273552
76.2808323712881 82.69724330528865
84.21985815602837 83.44451792486312
90.8284023668639 90.16998950103344
89.11183591544878 86.43361640316104
77.16475095785441 80.4554194465652
86.82767512256937 88.17725718216816
86.12294583079732 84.93906716401209
84.33824741867639 83.2576992699695
86.29279104558452 83.2576992699695
87.96091233952443 85.68634178358656
88.79456706281834 90.16998950103344
90.46073977936403 88.67544026188449
75.97968069666183 80.4554194465652
86.33725737185878 87.92816564231
82.61224489795919 84.93906716401209
87.41991846243448 88.67544026188449
89.56117021276596 84.93906716401209
81.19227539882452 76.7190463486928
73.9484396200814 72.98267325082041
81.31283264340627 78.96087020741625
88.1477069684336 87.92816564231
83.70514064015518 83.44451792486312
68.66630958757365 71.48812401167145
86.61800486618006 83.44451792486312
86.32893823733518 83.44451792486312
82.23529411764706 80.4554194465652
86.65141113653699 81.94996868571417
90.39121482498284 86.43361640316104
81.6588785046729 80.4554194465652
80.84397556912826 77.46632096826728
75.25773195876289 76.7190463486928
58.38218053927315 66.25720167465008
93.18681318681318 88.67544026188449
54.53943008614976 62.52082857677769
62.661235573659205 67.75175091379904
67.22151088348272 67.00447629422457
85.9375 78.96087020741625
65.02177068214804 70.74084939209698
88.10123300256433 83.0708806150759
87.47383441993419 85.4372502437284
70.6663011821141 72.60903594103316
84.01952380906955 83.69360946472128
87.77943368107303 81.94996868571417
84.3382634162698 81.20269406613968
75.21468327150035 75.22449710954385
76.41921397379913 80.4554194465652
81.99658703071673 84.93906716401209
86.80789600385171 84.93906716401209
89.54758190327613 89.42271488145896
89.23267326732673 87.18089102273552
84.6411804158283 84.19179254443762
90.70217917675544 88.67544026188449
86.6599292572006 87.18089102273552
82.91814946619218 87.92816564231
89.51473136915078 87.92816564231
79.74753018660812 85.68634178358656
86.2115127175368 87.18089102273552
90.0939985538684 90.16998950103344
89.03330625507718 90.16998950103344
87.41770299926847 87.18089102273552
93.94589614435776 90.16998950103344
83.8255338482508 87.18089102273552
91.08367626886144 89.42271488145896
94.06322282189667 92.41181335975689
88.32990944225651 88.30180295209725
89.55342902711324 89.42271488145896
83.11258278145695 87.92816564231
83.7948717948718 88.67544026188449
80.68085106382978 85.68634178358656
85.35597354193503 87.18089102273552
76.20889748549324 84.93906716401209
87.98133022170362 87.92816564231
88.28125 87.18089102273552
85.4208084824387 89.42271488145896
84.43579766536965 87.92816564231
86.51410203990754 86.80725371294828
90.12654567284814 88.67544026188449
87.6400278403148 91.29090143039517
79.62813257881972 81.20269406613968
86.88668863087469 89.42271488145896
80.74534161490683 86.43361640316104
86.438809261301 88.67544026188449
85.7532751091703 88.67544026188449
94.54365079365078 92.41181335975689
89.36257854571598 91.29090143039517
84.13736713000817 81.94996868571417
90.8565117344146 92.16272181989874
90.74077135203886 89.57216980537386
90.79994745829502 91.29090143039517
88.63874345549738 88.67544026188449
90.71716994382022 89.04907757167173
76.25082013494958 80.4554194465652
85.81851154522516 85.68634178358656
90.05424954792043 88.67544026188449
81.53506971877201 84.00497388954399
91.86023166946364 91.91363028004055
81.74627342449418 82.94633484514681
76.80162382724235 81.94996868571417
93.9803128016762 92.5986320146505
90.51966934803856 88.67544026188449
88.64129955144219 88.67544026188449
87.41582491582491 89.04907757167173
86.14856962225383 86.43361640316104
84.7328244274809 85.68634178358656
80.83468136834257 85.68634178358656
93.7406647944377 91.91363028004055
87.79402415766052 86.43361640316104
92.79786768508572 90.91726412060794
87.14266679903845 85.4372502437284
90.62786191999072 91.10408277550155
92.00283363152144 91.16635566046607
87.04238921001927 87.92816564231
88.06681366529916 89.42271488145896
78.50103430880515 82.69724330528865
65.10882485758215 72.73358171096224
85.98382748648177 88.07762056622491
89.8751937811524 88.67544026188449
89.49711842806383 88.67544026188449
89.70696755995266 89.67180642131713
91.0098599861154 89.9208979611753
89.03517084254615 88.92453180174265
87.51194564067123 87.18089102273552
92.797783933518 93.15908797933136
88.93401015228426 90.91726412060794
86.76135886159275 87.18089102273552
72.42975856078367 71.73721555152962
72.37703415976472 77.46632096826728
68.50036109571556 74.8508597997566
86.64146184299378 86.05997909337381
90.895560754627 89.04907757167173
86.14478505969291 90.02053457711855
86.77785781064198 88.86225891677812
83.41741336777773 83.0708806150759
88.86477944455244 88.67544026188449
92.43371944736488 91.91363028004055
84.22565033272838 84.56542985422485
82.78423895314448 82.69724330528865
81.51898047722344 82.69724330528865
92.9881101376678 92.41181335975689
89.64985969099078 89.42271488145896
90.54373522458629 89.42271488145896
83.83477099381737 88.92453180174265
87.51397130559158 87.55452833252276
86.17689111356945 86.80725371294828
75.35684992763144 83.19542638500496
87.62114439312711 88.67544026188449
90.20234291799788 90.91726412060794
75.41589648798521 79.70814482699072
89.02866310832638 88.67544026188449
87.51628245168166 88.30180295209725
85.88239602093506 89.04907757167173
89.01174844505874 90.16998950103344
86.67239896818573 89.42271488145896
86.90828402366864 91.66453874018241
87.79557589626239 92.41181335975689
82.55664091516863 86.43361640316104
84.11428571428571 87.18089102273552
86.09239542143301 91.91363028004055
85.04594820384294 90.91726412060794
88.69395711500975 88.67544026188449
89.86828774062816 88.67544026188449
88.57919782460911 88.67544026188449
92.72727272727272 93.15908797933136
84.88914819136522 86.43361640316104
77.41935483870968 82.69724330528865
89.78444236176195 85.68634178358656
89.25371967098114 87.92816564231
80.31496062992126 81.20269406613968
86.5979381443299 82.69724330528865
86.03045487437011 83.69360946472128
86.24261068159495 88.30180295209725
91.08955850753073 89.9208979611753
74.52020253278752 75.22449710954385
93.5966487133453 93.15908797933136
89.63350785340313 89.42271488145896
78.16622691292876 87.92816564231
85.11488511488511 87.18089102273552
87.51544291597301 86.43361640316104
87.52734560252115 89.04907757167173
85.91432030526997 86.80725371294828
84.70853554096489 86.43361640316104
89.1398783666377 85.68634178358656
80.99378881987577 84.19179254443762
89.6225974995335 87.55452833252276
90.67796610169492 90.16998950103344
90.0305549119555 90.54362681082068
84.506273867976 85.68634178358656
89.6049896049896 87.18089102273552
87.9243286924701 87.55452833252276
80.78902229845626 85.68634178358656
92.71402550091076 91.66453874018241
88.30670926517573 90.16998950103344
90.10876827803452 89.79635219124621
74.93070615099597 80.4554194465652
86.19737750172533 87.18089102273552
84.77633477633478 85.68634178358656
85.08771929824562 85.68634178358656
81.66047087980174 83.44451792486312
77.70649558941459 81.94996868571417
80.24771838331161 84.93906716401209
88.53211009174312 88.67544026188449
84.65829846582984 88.67544026188449
76.26903553299492 72.98267325082041
89.54093069129382 89.04907757167173
84.27835051546391 87.18089102273552
87.44688644688645 89.79635219124621
80.0 84.93906716401209
78.15381060108493 81.94996868571417
79.47173302940058 84.93906716401209
80.91043944459504 78.96087020741625
90.97750015200438 91.66453874018241
83.31154066599902 85.68634178358656
85.85076953048899 87.92816564231
92.2919132506844 92.90999643947322
87.2780716384406 87.55452833252276
81.75075409062569 81.57633137592693
83.65799326973364 85.18815870387024
82.32532016458597 83.0708806150759
67.24756650425716 70.74084939209698
88.24416669063487 88.92453180174265
80.00126587609553 83.94270100457946
87.6659125188537 87.18089102273552
88.0653347038417 86.80725371294828
92.42700729927007 88.67544026188449
61.321103350221726 68.49902553337353
89.73519265341821 89.04907757167173
71.74626195655927 76.7190463486928
69.73068092568919 74.97540556968569
80.43904873912805 83.81815523465038
69.0843662942545 77.46632096826728
71.29411764705881 75.22449710954385
92.32064017660043 91.66453874018241
69.02173913043478 76.7190463486928
83.1896551724138 87.92816564231
85.70910806806722 86.05997909337381
82.64621284755513 82.69724330528865
90.11526116177646 88.67544026188449
91.76245210727969 92.41181335975689
81.02766798418972 83.44451792486312
63.01382860124766 72.23539863124593
88.12728900623468 87.18089102273552
83.18840579710145 81.94996868571417
87.85581530172047 86.43361640316104
92.22941720629048 87.92816564231
86.68284901069642 86.80725371294828
84.83978485237111 87.67907410245185
86.05823564777228 85.68634178358656
83.51822503961965 82.69724330528865
85.74294707127022 86.6827079430192
80.84848484848484 84.93906716401209
80.91197813909349 82.32360599550141
87.33850129198967 84.93906716401209
90.89709762532982 90.16998950103344
89.86489591587015 87.18089102273552
82.38564972680626 83.44451792486312
88.3008356545961 84.93906716401209
87.86078098471987 85.68634178358656
83.89963869931753 87.18089102273552
89.36170212765957 89.42271488145896
90.46434494195688 89.42271488145896
84.23357664233576 88.67544026188449
90.09687836383208 91.66453874018241
88.61047835990888 89.42271488145896
85.73717948717949 89.42271488145896
86.18282355293047 90.54362681082068
78.24726134585289 84.19179254443762
92.15757575757576 91.66453874018241
87.79481132075472 90.16998950103344
86.39092728485657 89.42271488145896
85.83032490974729 90.91726412060794
85.30047013162061 89.79635219124621
87.71522727956625 90.91726412060794
91.6670381208932 90.66817258074977
86.80628272251309 87.92816564231
91.38257575757576 87.92816564231
84.67722484122157 88.30180295209725
88.69592205194627 88.67544026188449
82.11959739490823 84.93906716401209
83.06233062330624 84.93906716401209
83.6976320582878 84.19179254443762
76.33840052875082 81.94996868571417
93.21372854914196 90.91726412060794
86.45823600859572 87.55452833252276
84.76201363898443 87.92816564231
80.53619646795931 81.38951272103331
85.67280706576373 90.73044546571431
90.4536978126851 90.54362681082068
95.15634580012262 92.41181335975689
88.33645100680953 89.12380503362917
92.17956000900188 93.6572710590477
83.51938052111106 87.18089102273552
87.83065616545271 87.92816564231
85.08621191302686 89.04907757167173
91.91606641203416 92.78545066954413
91.62036689240531 92.71072320758668
91.09728046025134 91.66453874018241
87.79472954230236 87.92816564231
76.64250617979981 79.25978005524604
68.66672116195265 73.58049294647999
92.43291081420578 93.15908797933136
84.18273434916209 87.18089102273552
88.11205104680155 90.91726412060794
90.42604011528532 91.66453874018241
90.12521382065536 90.91726412060794
89.64171939522141 90.73044546571431
86.574698421451 89.12380503362917
93.27162962051618 94.27999990869309
91.60222108289048 92.41181335975689
91.72345193323238 91.29090143039517
90.5186361300706 90.16998950103344
93.19220854741953 92.16272181989874
90.1417406170164 91.29090143039517
90.26598754951895 90.16998950103344
84.17552451899326 84.93906716401209
90.7927903764013 89.79635219124621
84.09133535215395 87.92816564231
79.22417839677914 82.4481517654305
72.14765100671141 78.96087020741625
85.845215875392 87.92816564231
90.69069069069069 87.92816564231
84.3277645186953 84.19179254443762
89.83514291413752 89.04907757167173
89.82979215886971 90.16998950103344
91.9238314999229 91.29090143039517
92.81561848202854 90.91726412060794
73.95187653577398 74.47722248996938
79.97054491899853 81.20269406613968
78.34650636191564 80.08178213677797
85.76499592610304 87.55452833252276
76.01839684625493 75.22449710954385
75.28938097634625 76.7190463486928
85.66576086956522 86.43361640316104
87.90141955729533 88.67544026188449
92.97997933897324 91.29090143039517
82.57946210268948 84.19179254443762
91.50555724096088 89.04907757167173
79.21956124196402 81.94996868571417
90.89164881263946 89.1736233416008
73.23870341652767 77.09268365848004
72.3669309173273 75.22449710954385
80.82191780821918 87.18089102273552
88.28715365239294 87.92816564231
79.10108764847618 78.96087020741625
89.85483139345736 89.42271488145896
79.040953336728 81.57633137592693
90.67650565314608 90.4190810408916
84.1987479998877 89.04907757167173
92.55583126550869 93.15908797933136
88.88888888888889 90.91726412060794
88.72255489021956 89.42271488145896
89.45480631276901 89.42271488145896
90.63540980906173 89.79635219124621
79.34246575342466 81.94996868571417
76.5446224256293 77.46632096826728
88.44230680502012 88.67544026188449
87.17720391807659 90.16998950103344
85.02625241798586 87.92816564231
87.9183439402139 90.69308173473559
90.04850127805734 89.1736233416008
83.7228714524207 90.16998950103344
89.76697061803445 92.41181335975689
88.13708260105449 91.66453874018241
86.66186012977649 89.42271488145896
90.43909348441926 92.41181335975689
92.85714285714286 93.15908797933136
89.55662991309998 92.03817604996965
85.77319587628865 90.91726412060794
83.75125376128385 87.18089102273552
90.35785288270378 88.67544026188449
83.84264170518219 86.80725371294828
81.73611111111111 87.18089102273552
87.26287262872629 90.91726412060794
79.67145790554414 84.19179254443762
84.12955465587044 90.16998950103344
86.19934282584884 85.68634178358656
90.3173311635476 90.91726412060794
90.41095890410958 90.16998950103344
81.97463768115942 86.43361640316104
90.3943377148635 88.67544026188449
84.312606959498 85.68634178358656
88.5344827586207 86.43361640316104
85.69306604192892 85.68634178358656
80.44182721090394 85.4372502437284
79.20154539600772 81.20269406613968
89.54154727793696 89.42271488145896
87.10732984293193 86.43361640316104
86.3073561544064 84.93906716401209
88.582995951417 84.93906716401209
92.07692307692308 87.92816564231
87.48148148148148 85.68634178358656
91.23307198859588 86.43361640316104
95.10939510939512 90.16998950103344
92.45432883240667 90.16998950103344
87.65517241379311 87.18089102273552
77.46729237770192 81.57633137592693
87.25806451612902 87.18089102273552
72.98985167837627 72.98267325082041
72.99787384833452 81.94996868571417
85.49499867796737 87.18089102273552
77.59036144578313 78.96087020741625
91.74041297935102 88.67544026188449
82.77189605389798 81.94996868571417
77.07933255991904 83.44451792486312
73.62637362637363 78.96087020741625
90.41095890410958 85.68634178358656
87.53623188405797 86.43361640316104
87.36998514115899 86.43361640316104
79.20850561134081 78.21359558784177
82.52889191026512 80.4554194465652
90.56016597510371 89.42271488145896
81.44654088050315 84.93906716401209
88.15384615384615 84.93906716401209
90.85231173567216 89.9208979611753
87.43250099662959 85.31270447379933
89.3834981294842 87.18089102273552
91.86269982730118 90.16998950103344
87.99892019099002 88.30180295209725
91.14505080520404 88.67544026188449
81.58278857052483 82.32360599550141
85.89184146378165 87.18089102273552
87.75030867332984 87.18089102273552
88.00451671124435 87.55452833252276
88.27829052225806 87.18089102273552
77.33638350958421 82.32360599550141
77.58619615519018 77.46632096826728
88.90069414599924 85.18815870387024
85.83487134947345 84.56542985422485
91.96078431372548 90.91726412060794
84.49134839673967 85.18815870387024
90.53145998778253 87.92816564231
83.04151038661281 83.81815523465038
88.26086956521739 85.68634178358656
85.51472479423869 86.05997909337381
66.93415710608953 67.75175091379904
92.99820466786356 87.92816564231
92.33801447953024 88.67544026188449
89.7872340425532 88.67544026188449
90.12645731985816 90.16998950103344
87.92946704667479 86.05997909337381
90.51471268991452 89.04907757167173
91.11879829178352 89.42271488145896
65.126506342961 68.12538822358628
69.6341463414634 70.74084939209698
87.91851980817017 84.93906716401209
85.74550089526873 85.68634178358656
82.47058823529412 82.69724330528865
77.19812426729192 77.46632096826728
81.41891891891892 84.19179254443762
88.91461988304093 88.30180295209725
89.20779052713311 86.80725371294828
81.21632024634334 85.68634178358656
88.0 87.92816564231
82.48490077653149 87.18089102273552
82.60229338815842 85.68634178358656
82.85465622280243 85.68634178358656
84.89188560637706 87.92816564231
73.95604395604396 81.20269406613968
91.165270990896 88.30180295209725
81.75618073316284 83.44451792486312
76.79558011049724 81.20269406613968
81.16403304914135 80.82905675635244
89.05263157894737 87.18089102273552
91.01414174320398 89.42271488145896
91.88848576867962 87.18089102273552
81.8659658344284 81.94996868571417
82.17874140666314 81.94996868571417
87.92062122519413 85.68634178358656
77.52808988764045 78.21359558784177
86.92946058091286 81.94996868571417
82.04334365325077 81.94996868571417
89.1651865008881 84.93906716401209
88.58332813377426 87.55452833252276
85.59760709827579 85.18815870387024
87.280508232218 86.80725371294828
83.04568591539314 85.18815870387024
87.91064388961892 87.18089102273552
93.89578163771712 91.66453874018241
82.09752839011357 84.93906716401209
84.75565280816923 88.67544026188449
82.64004437049363 87.92816564231
81.78571428571428 85.68634178358656
71.40151515151516 75.22449710954385
85.65190038811085 87.18089102273552
90.08556056924678 90.16998950103344
79.24528301886792 84.93906716401209
90.83619791993377 88.30180295209725
81.07494322482968 85.68634178358656
81.56209987195902 83.44451792486312
81.65159856216847 85.68634178358656
91.75179220237048 89.79635219124621
76.12982185757672 79.70814482699072
91.13669308015166 91.91363028004055
80.48533872598584 81.20269406613968
80.0862688713156 83.44451792486312
84.76912470267513 83.0708806150759
82.82136248948696 81.94996868571417
88.16719536322515 87.55452833252276
82.02396804260985 82.69724330528865
81.35605648370054 82.32360599550141
86.83498647430116 85.68634178358656
80.18979833926453 81.20269406613968
86.83365446371226 85.68634178358656
81.6260162601626 85.68634178358656
80.58925476603119 85.68634178358656
84.87598306110102 84.93906716401209
82.49767955801104 85.68634178358656
83.44640434192672 87.18089102273552
73.9514348785872 71.48812401167145
91.86834462729912 87.18089102273552
88.94582723279647 87.18089102273552
79.40128296507484 76.7190463486928
82.57229832572298 77.46632096826728
86.83417085427135 86.43361640316104
87.12550607287449 86.43361640316104
91.4855072463768 84.93906716401209
88.27031950378232 87.18089102273552
82.61168384879724 86.43361640316104
81.26064735945485 84.93906716401209
84.05524168236033 84.19179254443762
82.48816768086546 84.93906716401209
87.15782597565389 87.92816564231
72.37609329446065 77.46632096826728
86.43246517262266 84.93906716401209
80.57703284657713 80.4554194465652
76.89231269355142 78.21359558784177
83.00165837479271 80.4554194465652
83.47538783494836 85.68634178358656
90.93242087254065 87.92816564231
91.18419865127156 90.91726412060794
88.91783479706017 87.67907410245185
90.5239821528165 90.16998950103344
89.36319104268719 89.42271488145896
79.02559867877787 78.96087020741625
86.35987225814631 84.56542985422485
91.8513211766557 91.66453874018241
90.35315313614804 87.74134698741639
90.50987704058828 90.16998950103344
89.23188952036837 87.92816564231
79.59218559218559 80.08178213677797
74.55678662123023 77.46632096826728
88.41430859583555 86.43361640316104
89.00722859423469 87.18089102273552
90.31177442792922 87.36770967762915
86.00773607494749 84.19179254443762
90.83494834034884 88.30180295209725
92.9874052861693 88.67544026188449
88.05885681946802 87.18089102273552
81.51197604790418 81.94996868571417
83.74215630347976 85.68634178358656
84.13461538461539 88.67544026188449
79.27823050058207 81.20269406613968
81.81229773462783 82.69724330528865
73.0553827006845 78.21359558784177
85.46511627906976 84.93906716401209
87.72831050228311 82.69724330528865
83.84201077199282 82.69724330528865
87.45692625775328 83.44451792486312
77.25344644750795 78.21359558784177
83.31117021276596 83.44451792486312
83.70136698212409 81.20269406613968
86.44610458911419 84.93906716401209
86.14150255288111 83.44451792486312
88.42364532019704 87.92816564231
85.6763925729443 85.68634178358656
85.52009456264776 86.43361640316104
91.58377964804896 90.16998950103344
87.53202391118703 88.67544026188449
94.3877551020408 92.41181335975689
83.42696629213484 87.18089102273552
90.70396765673644 90.16998950103344
88.69475847893115 87.92816564231
87.1578947368421 87.18089102273552
79.17042380522994 78.96087020741625
86.30541871921183 85.68634178358656
77.58865248226951 81.20269406613968
83.37975858867223 86.43361640316104
85.76158940397352 87.92816564231
80.65217391304348 82.69724330528865
85.44520547945206 81.94996868571417
80.46875 79.70814482699072
89.65873836608066 87.18089102273552
80.61309030654516 84.19179254443762
89.34977578475336 86.43361640316104
92.2143579373104 88.67544026188449
86.48648648648648 81.20269406613968
91.68110918544194 90.16998950103344
85.90534979423869 87.18089102273552
84.93353028064993 84.93906716401209
81.52580403889304 82.69724330528865
83.40122199592668 85.68634178358656
78.36761778367618 82.69724330528865
89.02077151335311 89.42271488145896
84.9507735583685 87.92816564231
86.02461984069515 86.43361640316104
90.77817312263213 91.66453874018241
92.77963773028236 91.41544720032427
81.39846272319807 83.94270100457946
88.16868374143917 87.92816564231
89.90834194034915 90.46889934886325
90.78116593994191 89.04907757167173
88.04919451876293 87.74134698741639
89.10597541841005 88.30180295209725
88.23529411764706 87.18089102273552
91.23286943971527 90.91726412060794
86.98951378959731 87.42998256259368
77.59336099585063 81.94996868571417
88.82269208305539 87.55452833252276
83.9080459770115 84.93906716401209
85.7532751091703 86.43361640316104
84.37209302325581 86.43361640316104
64.89832007073386 72.23539863124593
80.01265022137888 87.18089102273552
78.92585859439959 85.31270447379933
89.57549825015045 90.73044546571431
91.4179104477612 88.67544026188449
87.70578589419169 88.30180295209725
89.67046477419922 89.04907757167173
84.65064430790238 84.56542985422485
91.4597928047478 89.04907757167173
87.50182216759056 86.1845248633029
83.99700224546199 84.56542985422485
79.83427859554797 84.19179254443762
81.80933852140078 87.92816564231
88.47035471891408 92.03817604996965
81.18615316661499 84.56542985422485
83.70860927152319 84.19179254443762
88.56094581617043 88.67544026188449
80.69908814589665 87.18089102273552
92.9195804195804 91.66453874018241
84.84543761638734 90.91726412060794
81.82656826568265 87.18089102273552
75.4141570336408 84.19179254443762
86.73936865201362 87.92816564231
86.57807308970101 90.16998950103344
87.38786279683377 91.66453874018241
90.46008119079838 90.91726412060794
81.46169615741974 86.43361640316104
82.5107296137339 85.68634178358656
83.85876418663304 83.44451792486312
94.63253509496283 92.41181335975689
84.52914798206278 84.93906716401209
82.31660231660231 81.94996868571417
86.11369990680335 86.43361640316104
88.0061115355233 87.18089102273552
89.61318051575931 89.42271488145896
88.14968814968816 89.42271488145896
88.11221276732986 89.79635219124621
84.68909932021536 89.1736233416008
80.82476957238308 84.56542985422485
88.6835530925922 87.74134698741639
87.68227607666387 89.67180642131713
82.91195652355093 86.43361640316104
79.4034090909091 86.43361640316104
89.0323139796672 88.79998603181357
84.80707395498392 90.91726412060794
85.40816326530613 87.92816564231
82.35294117647058 87.18089102273552
88.53957305675559 88.67544026188449
88.61630050433368 89.79635219124621
83.78170637970793 85.68634178358656
89.15510718789407 87.18089102273552
84.19083255378858 86.43361640316104
84.68185388845248 84.93906716401209
76.86072218128224 78.96087020741625
79.8780487804878 83.44451792486312
76.48148148148148 81.94996868571417
86.24301675977654 86.43361640316104
85.54437328453797 88.67544026188449
88.26714383846868 86.80725371294828
73.00658376005852 76.7190463486928
94.08081957882754 93.90636259890584
94.02319357716324 93.90636259890584
89.93567252989743 91.29090143039517
91.47217235188508 90.91726412060794
62.85909712722299 69.24630015294801
83.54716981132076 84.19179254443762
70.68273092369478 76.7190463486928
87.61818387307753 88.30180295209725
84.72315632259499 89.04907757167173
92.24803438484736 91.91363028004055
83.06110102843314 87.18089102273552
94.07008086253369 92.41181335975689
91.74330748354348 91.66453874018241
89.78149100257069 91.66453874018241
93.3328159129254 90.91726412060794
88.99755501222494 90.16998950103344
86.06138107416879 89.42271488145896
94.06392694063926 92.41181335975689
87.76978417266187 89.42271488145896
89.74426558148576 88.30180295209725
85.61946902654867 88.67544026188449
82.33851185609157 83.44451792486312
86.97457271379858 89.04907757167173
87.42207648830765 88.42634872202633
95.43478260869566 92.41181335975689
84.53855156298403 84.68997562415393
85.05209616969924 83.44451792486312
90.20376981839463 89.9208979611753
81.19122257053291 84.93906716401209
86.80142687277052 86.43361640316104
89.1606080634501 89.42271488145896
87.82249742002064 87.18089102273552
79.79591836734694 84.93906716401209
84.57053515986348 84.19179254443762
91.9044097254322 90.91726412060794
89.35003915426782 90.91726412060794
81.68701442841288 85.68634178358656
89.37007874015748 90.16998950103344
87.1737779889219 86.05997909337381
87.0028409090909 87.18089102273552
79.1084497671324 81.20269406613968
89.5932382461701 86.43361640316104
89.43606036536934 90.91726412060794
83.6734693877551 83.44451792486312
90.27061855670104 90.16998950103344
80.0 82.69724330528865
89.87485779294653 89.42271488145896
83.53535353535354 84.93906716401209
87.16134272474646 87.18089102273552
85.70199776005714 82.09942360962906
84.31372549019608 82.69724330528865
80.73140624442098 78.96087020741625
82.24023581429624 81.94996868571417
95.23281596452328 93.15908797933136
84.90566037735849 83.44451792486312
79.11784975878705 81.20269406613968
89.12594631796283 87.18089102273552
86.9942196531792 87.92816564231
92.32804232804232 89.42271488145896
88.6783042394015 87.92816564231
88.03480783176215 84.93906716401209
92.31658001155402 90.91726412060794
86.52321630804077 84.93906716401209
72.8740581270183 71.48812401167145
92.01817001946787 90.16998950103344
65.73284945449605 70.98994093195512
70.51435406698565 73.72994787039488
90.11107614381952 88.67544026188449
73.7205040959467 75.59813441933109
89.49919442605342 84.93906716401209
91.3861386138614 85.68634178358656
92.21629094293652 90.91726412060794
94.19830542290508 91.29090143039517
93.91550697838623 90.16998950103344
94.3818279324296 90.91726412060794
86.68373879641486 84.93906716401209
89.68519091941252 85.31270447379933
94.66192170818503 90.16998950103344
93.66197183098592 90.91726412060794
90.3861955628595 87.92816564231
94.74384564204924 90.91726412060794
92.2872340425532 90.16998950103344
86.6785079928952 81.20269406613968
80.0 80.4554194465652
82.00589970501476 80.4554194465652
89.06361686919227 87.92816564231
82.68156424581005 81.94996868571417
78.01683816651077 79.70814482699072
87.09454693713815 84.44088408429576
76.65474060822898 75.22449710954385
80.75978774838548 78.46268712769992
85.1132831181253 82.69724330528865
83.23353293413174 84.93906716401209
80.59418457648546 81.20269406613968
67.54921928038019 70.74084939209698
74.07628128724673 75.22449710954385
82.20140515222482 81.20269406613968
82.18793828892007 80.4554194465652
67.13178294573643 72.23539863124593
81.55600268276325 78.96087020741625
81.64609053497942 77.46632096826728
78.97350993377484 78.96087020741625
92.46861924686192 90.91726412060794
93.5503405716725 90.16998950103344
91.77999782229966 90.54362681082068
82.60074120191715 85.31270447379933
89.99388449889005 88.67544026188449
89.33502648430706 87.18089102273552
90.70562510998752 90.16998950103344
94.5573029224989 92.03817604996965
95.6204370290318 92.41181335975689
89.22155688622755 90.16998950103344
92.84177841560329 91.66453874018241
91.02703161966951 88.30180295209725
93.6138587248683 90.54362681082068
89.58798112885657 84.56542985422485
87.43718592964824 84.19179254443762
85.16819571865443 82.69724330528865
90.22801302931596 87.92816564231
87.83078209849182 86.05997909337381
90.42921860492297 86.93179948287737
92.19571865443424 88.30180295209725
90.13062946379011 85.31270447379933
87.53564111249602 81.57633137592693
83.74777975133215 81.20269406613968
82.3696682464455 78.96087020741625
83.69337979094077 79.70814482699072
86.35127786840674 82.69724330528865
82.42022877784467 81.94996868571417
88.71080139372822 84.19179254443762
83.40807174887892 79.70814482699072
82.31197771587743 77.46632096826728
83.54515050167224 85.68634178358656
86.368843069874 84.93906716401209
80.58058058058059 79.70814482699072
81.74603174603175 83.44451792486312
83.70927318295739 84.93906716401209
82.74665344571144 84.19179254443762
86.5698729582577 84.19179254443762
81.28301886792453 81.20269406613968
84.6576915237901 85.68634178358656
87.78054862842892 82.69724330528865
85.03998301606397 83.44451792486312
86.07348339657554 82.32360599550141
88.61607142857143 81.20269406613968
86.2309597689931 87.55452833252276
86.82371679731517 84.19179254443762
86.86306235201263 84.93906716401209
87.61083842777039 86.43361640316104
82.36024844720497 82.69724330528865
87.16173694147263 87.18089102273552
86.03316326530613 85.68634178358656
83.17909635274904 84.93906716401209
85.77767041680136 83.0708806150759
72.91350531107739 75.97177172911832
82.58928571428571 82.69724330528865
87.00092850510678 85.68634178358656
89.88269794721407 87.92816564231
80.41182682154171 79.70814482699072
80.97106424718 83.44451792486312
89.20863309352518 90.91726412060794
84.71337579617835 81.20269406613968
82.02247191011236 81.20269406613968
82.86334056399133 84.19179254443762
78.9871994014057 83.19542638500496
88.84954600793674 89.04907757167173
71.64685908319186 74.47722248996938
71.24183006535948 77.46632096826728
81.8973862536302 80.4554194465652
79.8695246971109 79.70814482699072
82.43727598566308 85.68634178358656
81.48648648648648 78.96087020741625
79.44903581267218 79.70814482699072
85.26160648489315 83.44451792486312
78.90881541577208 78.96087020741625
79.21779938121088 78.21359558784177
86.86956521739131 84.19179254443762
73.46111519313078 78.21359558784177
84.79138627187079 78.21359558784177
88.63172226004085 86.43361640316104
78.16593886462883 76.7190463486928
58.723828514456635 66.25720167465008
80.97643097643098 79.70814482699072
76.68670674682699 78.21359558784177
81.65584415584416 82.69724330528865
75.34965034965036 74.47722248996938
88.76651982378854 86.43361640316104
88.9763779527559 87.18089102273552
82.81430219146482 83.44451792486312
86.46379853095489 88.67544026188449
91.015625 89.42271488145896
80.79800498753117 80.4554194465652
88.58934169278997 87.18089102273552
84.86590038314176 85.68634178358656
87.94285714285715 87.18089102273552
64.10093731412672 67.00447629422457
71.87392720288739 73.35631056060765
61.04353793390212 64.01537781592666
70.76023391812866 75.22449710954385
68.27586206896552 67.00447629422457
92.41379310344828 90.91726412060794
88.2056452246716 85.68634178358656
91.1846153222379 88.67544026188449
68.32376893815606 69.61993746273525
85.45163931570329 84.19179254443762
86.48677769968181 82.69724330528865
94.0297062366787 91.41544720032427
91.58642417586832 88.30180295209725
63.08528219271257 65.13628974528837
79.20489296636084 78.21359558784177
85.81327782625439 81.94996868571417
76.050753370341 70.74084939209698
86.7287741473885 83.81815523465038
87.69510602712319 84.93906716401209
81.15786356636414 80.64223810145882
79.18136908962597 74.47722248996938
61.48726989723797 63.268103196352165
80.91706001348618 81.20269406613968
59.750400232017306 63.51719473621033
56.069887145309934 60.65264202784149
60.69929674589738 53.80262468174208
74.87061529614721 71.48812401167145
67.10025229894873 65.50992705507561
61.68122270742358 65.50992705507561
75.23035230352303 73.72994787039488
85.50511177346141 84.19179254443762
86.31217089819556 84.19179254443762
82.28330071278799 78.587232897629
71.83421886651752 70.74084939209698
79.98303647158609 77.46632096826728
74.14133220461713 75.22449710954385
89.67800555119922 84.56542985422485
54.74579307341525 58.784455478905286
84.04471020264218 80.20632790670706
89.15701415701416 83.44451792486312
57.84390367937849 61.399916647415964
77.23852378145243 72.98267325082041
88.35021707670043 84.19179254443762
83.5545477212537 83.81815523465038
79.4132890768442 78.21359558784177
66.38225255972696 68.49902553337353
78.66114969705926 75.59813441933109
82.18373490465547 79.33450751720349
64.98620564655975 66.25720167465008
83.39119370482886 79.70814482699072
78.53627789050404 77.09268365848004
64.61091121772091 58.784455478905286
91.05197662471312 87.42998256259368
88.74328061724117 84.93906716401209
83.41488300542565 81.01587541124606
87.36284797206088 84.93906716401209
89.62477736980156 84.68997562415393
67.64910472755378 69.99357477252248
88.70732489253517 86.6827079430192
80.68612754428933 81.20269406613968
78.03811968198342 77.71541250812544
73.20410490307869 75.22449710954385
87.42680598594337 86.05997909337381
81.88560583439323 77.71541250812544
72.93151514201844 71.48812401167145
62.47092783955044 65.50992705507561
91.11231858734467 87.42998256259368
85.8050527903469 84.19179254443762
87.2159090909091 85.68634178358656
84.98131497837333 82.69724330528865
82.04507521420572 79.70814482699072
92.03627153744068 89.79635219124621
81.40161725067385 81.94996868571417
89.41693290734824 87.92816564231
88.12698412698413 85.68634178358656
85.9045402791364 83.0708806150759
82.66755227258587 82.69724330528865
86.10586011342156 87.92816564231
69.32183621004103 56.1689943103946
78.07387263800722 77.21722942840913
74.71686971220988 75.22449710954385
81.19653880070547 80.4554194465652
88.87096774193549 91.66453874018241
85.93948980749296 84.37861119933122
88.11891696685984 86.24679774826743
89.54355112743299 88.30180295209725
88.60619469026548 87.92816564231
79.64724693296122 79.70814482699072
90.90341569939946 88.67544026188449
88.05555555555556 83.44451792486312
88.93740902474528 88.67544026188449
69.90838618745595 75.22449710954385
88.73507104982622 87.7621046157379
88.82743362831859 87.18089102273552
89.23872413683819 90.54362681082068
84.4350465443049 84.19179254443762
92.33508877073156 89.42271488145896
87.80951823939307 87.92816564231
91.45510835913312 90.16998950103344
77.94955248169244 80.4554194465652
83.91566265060241 81.20269406613968
87.70161290322581 87.92816564231
77.01149425287356 79.70814482699072
80.8095952023988 81.20269406613968
81.75182481751825 82.69724330528865
88.68640850417616 87.92816564231
88.26291079812206 85.68634178358656
90.8493650765956 91.10408277550155
90.09460176320508 89.04907757167173
93.38695555135888 92.78545066954413
89.73746140203951 87.67907410245185
76.42276422764228 76.7190463486928
83.12806647731102 85.68634178358656
71.27139364303179 75.22449710954385
87.62057877813506 84.19179254443762
78.47591794639044 80.08178213677797
91.91096634093375 87.92816564231
87.38898756660745 83.44451792486312
68.05714285714286 68.49902553337353
87.97982307547525 87.18089102273552
57.019704433497544 61.773553957203205
67.82082586550213 70.24266631238065
84.29844097995546 83.44451792486312
70.6591070163005 69.99357477252248
67.60000000000001 63.268103196352165
81.82683158896289 80.4554194465652
72.64957264957265 77.46632096826728
87.75125628140702 86.43361640316104
91.372351160444 84.93906716401209
91.00996332237597 87.92816564231
72.88789275743268 72.98267325082041
92.86177806619078 86.43361640316104
80.10471204188482 77.46632096826728
71.62539242837728 72.48449017110407
65.19750023100102 65.88356436486285
67.95928578481958 68.31220687847991
89.3965193028556 85.4372502437284
70.5521336619773 72.98267325082041
87.21898112813757 84.93906716401209
90.14756944444444 87.55452833252276
76.6957551721363 76.7190463486928
81.63741934677398 78.587232897629
93.57496652596194 88.42634872202633
87.81652777500209 83.44451792486312
83.40686056424137 80.82905675635244
73.79291857578585 72.23539863124593
83.27158394452438 82.4481517654305
67.98789648070579 68.87266284316075
83.88618305939835 80.64223810145882
93.00758066814385 88.42634872202633
83.03974009387339 82.19906022557232
76.59015085581666 74.8508597997566
93.4837189817767 89.9208979611753
90.78998621681548 89.79635219124621
69.42858448342484 71.73721555152962
87.98740960282457 84.19179254443762
83.47324459361532 81.94996868571417
84.80866444242241 81.94996868571417
82.29523354018444 80.70451098642336
86.98080393284505 86.43361640316104
85.96385542168676 87.18089102273552
88.7351738586828 86.80725371294828
79.02408111533586 84.19179254443762
81.0971089696071 84.93906716401209
91.48439993898673 90.54362681082068
93.37651850291412 90.16998950103344
91.33331845829088 89.9208979611753
89.66415973632557 89.04907757167173
75.15280056895477 76.7190463486928
88.55233681315035 87.18089102273552
82.1593533487298 83.44451792486312
86.71479410727608 85.31270447379933
85.71554640388293 83.44451792486312
83.9663935480184 84.56542985422485
74.2979242979243 76.7190463486928
86.691776522285 85.68634178358656
87.93443374598809 88.30180295209725
89.73271107339839 90.16998950103344
87.95557908966283 88.67544026188449
83.0859960322469 85.68634178358656
85.29869180255639 84.56542985422485
89.59856563794864 89.79635219124621
91.80817407654467 84.56542985422485
88.57620114718037 86.05997909337381
83.78740263045475 85.68634178358656
86.62801148645309 84.56542985422485
86.39633747547416 84.93906716401209
85.73418185426308 82.32360599550141
92.90315722383248 91.29090143039517
84.78980151029234 84.68997562415393
77.62633786822283 79.95723636684889
92.33766233766234 86.43361640316104
87.15025906735751 86.43361640316104
91.89886822423722 89.04907757167173
77.00177595702837 80.4554194465652
90.39735099337749 87.92816564231
83.01880246999237 83.0708806150759
71.44529691475515 74.8508597997566
87.41483154526632 88.30180295209725
69.34353091140854 74.47722248996938
86.65073207975668 86.05997909337381
88.17984921276138 87.42998256259368
67.38452536655882 66.25720167465008
89.58313283682637 88.30180295209725
85.49870683205916 87.18089102273552
80.73446327683615 80.4554194465652
86.97446104825735 85.31270447379933
81.71470596173049 82.32360599550141
86.46888567293777 84.93906716401209
77.58759874164616 78.587232897629
84.80737927292458 83.44451792486312
83.95693695277345 86.80725371294828
87.54348160689548 88.67544026188449
76.98087431693989 79.70814482699072
90.10031968005228 89.42271488145896
87.10137122738749 91.29090143039517
93.48582794629536 91.66453874018241
87.49917147816801 86.1845248633029
86.26566469883863 85.68634178358656
67.9848320693391 72.23539863124593
80.80365027965853 81.94996868571417
84.60543337645537 84.93906716401209
80.0230946882217 81.94996868571417
84.84848484848484 79.70814482699072
87.81296732258399 87.55452833252276
83.91304347826087 82.69724330528865
86.14694335389792 87.18089102273552
88.8058895733412 85.68634178358656
83.84 85.68634178358656
85.91703056768559 88.67544026188449
89.10112359550561 91.66453874018241
90.11088011088012 87.55452833252276
88.24858757062147 88.67544026188449
88.92908827785818 87.92816564231
91.25277983691625 87.92816564231
87.59750685387982 84.56542985422485
81.04265402843602 84.19179254443762
83.74204665959704 84.19179254443762
86.25730994152046 88.67544026188449
78.38862559241706 81.20269406613968
91.1728570288036 89.42271488145896
73.39285714285714 78.96087020741625
84.79145473041709 85.68634178358656
82.84078547443902 84.68997562415393
84.92220856300644 82.69724330528865
83.05783549834291 80.82905675635244
85.04854368932038 79.70814482699072
80.0230946882217 77.46632096826728
81.54506437768241 80.4554194465652
85.87140439932318 84.19179254443762
88.97849462365592 84.93906716401209
87.81985670419652 85.68634178358656
85.41315345699832 81.94996868571417
77.99525504151839 78.96087020741625
87.36507936507937 84.19179254443762
79.48113207547169 83.44451792486312
76.09254498714652 78.96087020741625
81.4595660749507 83.44451792486312
88.89952153110048 84.93906716401209
89.81233243967829 85.68634178358656
79.76878612716763 81.94996868571417
70.43633125556545 72.23539863124593
90.35567715458276 88.67544026188449
86.5243495663776 84.19179254443762
89.80891719745223 86.43361640316104
83.51648351648352 81.20269406613968
87.22014925373134 81.94996868571417
84.47348193697157 83.44451792486312
78.18545697131421 80.4554194465652
89.12529550827422 88.67544026188449
86.1654135338346 85.68634178358656
89.1891891891892 89.42271488145896
83.36864406779661 89.42271488145896
93.1924882629108 89.42271488145896
71.0 82.69724330528865
79.64946445959104 82.69724330528865
77.5473399458972 81.20269406613968
78.55153203342618 83.44451792486312
88.01932367149759 87.18089102273552
85.64971751412429 86.43361640316104
81.91056910569105 81.20269406613968
78.25261158594492 84.93906716401209
88.02009597359343 88.42634872202633
61.65799648541187 67.3781136040118
89.50914095851587 89.04907757167173
88.5049365303244 86.43361640316104
92.93409241557896 93.53272528911862
89.61041075616492 87.42998256259368
83.49908364742902 83.44451792486312
93.32655599246664 92.41181335975689
90.35018583255474 89.42271488145896
85.26529642505612 83.44451792486312
86.71513549239921 87.18089102273552
93.19170630925528 92.41181335975689
76.59582607534657 77.46632096826728
87.13418368758174 85.31270447379933
82.62607676659437 83.44451792486312
85.74659303894839 86.80725371294828
89.33959520565065 90.16998950103344
88.98473988009543 88.30180295209725
72.1709974853311 75.22449710954385
89.00956284153006 89.79635219124621
79.68276220145378 83.0708806150759
89.52852909652607 87.55452833252276
91.56602877961788 91.66453874018241
83.54644001885889 86.43361640316104
72.27221597300337 77.46632096826728
81.75481583575807 82.69724330528865
83.45353697016905 84.00497388954399
82.36233040702314 81.94996868571417
77.17149220489978 81.20269406613968
87.52488387524883 90.16998950103344
82.77539093922852 84.19179254443762
86.05697151424287 83.44451792486312
84.51612903225806 86.43361640316104
91.50197628458498 91.66453874018241
88.84870403857745 87.92816564231
86.02564102564104 84.93906716401209
87.47306196382962 88.86225891677812
86.73647469458989 86.43361640316104
90.69611780455152 90.16998950103344
92.1104536489152 91.66453874018241
87.36318856250375 85.68634178358656
91.165896250642 90.91726412060794
82.80871670702179 85.68634178358656
74.39256853814786 79.33450751720349
90.287055961993 89.42271488145896
83.56519754707791 84.00497388954399
83.09021895978418 83.81815523465038
86.5669027301619 83.44451792486312
83.8378759354039 85.31270447379933
86.39837100647235 90.4190810408916
87.46286393345217 87.18089102273552
88.42001364366435 88.17725718216816
91.66559979516067 89.04907757167173
82.13318389116488 83.44451792486312
87.84448345486156 87.42998256259368
92.66296995764844 91.41544720032427
76.71809256661992 80.4554194465652
94.20353671761274 93.15908797933136
91.11635951247992 89.79635219124621
87.82961051343287 86.80725371294828
88.3418798829436 86.43361640316104
91.63411108816848 90.54362681082068
88.44114634363586 87.92816564231
91.06018266435169 90.91726412060794
85.36307363444514 85.68634178358656
90.3798024918094 89.79635219124621
90.278281643445 88.42634872202633
90.17341040462428 85.68634178358656
85.87153179283072 88.67544026188449
86.7505467468562 84.93906716401209
91.11512336260584 89.04907757167173
88.64830798510826 85.68634178358656
86.80137306912155 85.68634178358656
88.79511755283399 88.42634872202633
90.6181190367435 91.41544720032427
93.83644510743277 91.66453874018241
92.27655339000997 90.66817258074977
85.24462917829435 85.31270447379933
91.67244391162215 90.16998950103344
92.27804919839188 92.22499470486326
92.34225086540734 89.04907757167173
89.30070551688 83.0708806150759
82.97644539614562 77.46632096826728
85.54595443833463 83.44451792486312
90.7146797329724 87.67907410245185
90.74286574239544 87.18089102273552
83.55218449802835 84.44088408429576
93.3224774002244 89.42271488145896
86.56272917019237 83.44451792486312
79.62392250944495 78.21359558784177
90.09661835748793 89.42271488145896
87.86162572617904 86.43361640316104
87.46958637469587 86.43361640316104
81.18932038834951 78.21359558784177
91.39777834670308 89.04907757167173
76.47867950481431 76.7190463486928
92.68912905276542 90.91726412060794
89.33333333333333 88.67544026188449
83.27586206896552 81.94996868571417
93.76135675348274 90.16998950103344
92.94964028776978 90.16998950103344
91.73333333333332 90.16998950103344
91.56863045976424 84.93906716401209
90.3672709578128 86.80725371294828
74.18725617685305 72.98267325082041
91.40239605355885 85.68634178358656
85.81989247311827 83.44451792486312
91.19491952863495 88.67544026188449
87.58208955223881 85.68634178358656
87.85128089268439 82.19906022557232
92.34196857547512 88.67544026188449
85.90722254844391 85.68634178358656
90.8720456397718 88.67544026188449
82.41415192507804 87.18089102273552
87.18975180144115 88.67544026188449
90.71211402539546 91.16635566046607
89.41477511586719 87.18089102273552
89.31942238983724 88.30180295209725
85.18907563025209 87.92816564231
86.0202219461152 87.55452833252276
88.91547637221788 87.67907410245185
84.61538461538461 87.18089102273552
88.5019334698099 83.69360946472128
88.14180929095355 84.93906716401209
90.738813735692 89.42271488145896
86.86964795432921 87.92816564231
87.26527938843729 89.42271488145896
88.77221324717286 87.92816564231
84.80258064516129 85.31270447379933
85.39371510199287 84.44088408429576
84.5771144278607 83.44451792486312
86.39575971731449 87.92816564231
87.5955653817809 89.04907757167173
85.55159625452102 86.43361640316104
78.42907385697538 87.92816564231
82.58426966292134 88.67544026188449
84.59214501510573 84.93906716401209
87.30263157894737 84.93906716401209
86.71186879437934 81.94996868571417
81.46350570588768 80.82905675635244
85.25567021920624 83.44451792486312
86.25336927223721 86.43361640316104
86.95652173913044 83.44451792486312
87.75055679287304 83.44451792486312
80.37695922066294 77.83995827805452
89.36742934051144 87.18089102273552
92.33817701453104 86.43361640316104
91.39579349904398 87.18089102273552
90.94176851186197 84.19179254443762
93.55731583066478 92.03817604996965
88.93307213423319 88.30180295209725
82.45073891625616 80.4554194465652
94.70953537025048 90.4190810408916
89.69935522865563 87.67907410245185
88.05891635981062 83.44451792486312
89.43143476695607 86.05997909337381
82.421875 79.70814482699072
90.69695085854887 87.18089102273552
84.72750316856781 83.44451792486312
91.82504544753242 87.55452833252276
89.41244909831298 84.19179254443762
92.28336495888678 84.93906716401209
90.73909171861088 83.44451792486312
92.07792207792208 90.16998950103344
82.5089605734767 82.69724330528865
90.62901155327344 85.68634178358656
80.51675977653632 78.96087020741625
89.65890168353019 87.55452833252276
89.94368463395011 86.43361640316104
89.68363136176066 86.43361640316104
82.36040609137056 83.44451792486312
89.45686900958466 84.19179254443762
86.57438100885592 85.31270447379933
87.73038711887632 87.92816564231
86.53846153846155 83.44451792486312
86.88423645320196 84.93906716401209
85.19973804846104 84.19179254443762
90.12810851544836 89.42271488145896
87.31820826061664 87.92816564231
87.146529562982 84.19179254443762
87.83625730994153 87.92816564231
88.2491186839013 89.42271488145896
86.27450980392157 85.68634178358656
80.37249283667622 82.69724330528865
81.21673003802282 82.69724330528865
81.62111215834119 81.94996868571417
79.89536621823618 81.20269406613968
87.36964078794901 86.43361640316104
74.83940042826552 78.96087020741625
87.65264586160109 86.43361640316104
90.48239895697525 89.42271488145896
91.35135135135135 84.19179254443762
85.76470588235294 84.19179254443762
90.14814814814814 85.68634178358656
80.66248880931064 84.93906716401209
83.6734693877551 87.18089102273552
82.67026298044505 86.43361640316104
70.09345794392523 84.19179254443762
83.56164383561644 84.19179254443762
82.06419131529263 84.19179254443762
83.11011904761905 83.44451792486312
78.3748361730013 81.20269406613968
84.94182067077344 87.18089102273552
73.85697538100821 75.22449710954385
75.9853345554537 77.46632096826728
77.0656779661017 80.4554194465652
84.0253342716397 81.94996868571417
84.86554096310194 80.4554194465652
87.39644970414201 84.93906716401209
86.33663366336634 81.94996868571417
80.92986603624901 81.20269406613968
92.57425742574256 87.18089102273552
82.90583109569434 83.44451792486312
85.9697386519945 82.69724330528865
74.2179716307686 77.46632096826728
85.93429158110884 80.4554194465652
88.29268292682927 81.20269406613968
89.7196261682243 84.93906716401209
90.11786038077967 88.67544026188449
85.07826341688755 84.93906716401209
88.53425622176803 86.43361640316104
77.0124481327801 78.21359558784177
88.05460750853243 84.93906716401209
90.79307201458523 87.92816564231
86.28169143256899 82.69724330528865
87.76846962498291 80.82905675635244
89.35627788400254 87.18089102273552
87.06998813760379 84.19179254443762
89.33434190620272 85.68634178358656
80.72948328267478 80.4554194465652
79.8932384341637 82.69724330528865
85.20793950850661 81.94996868571417
90.44391789286276 83.81815523465038
87.99956998769568 84.56542985422485
81.7181770560503 82.69724330528865
90.04524886877829 88.67544026188449
83.51115421920466 79.70814482699072
85.45006165228114 84.19179254443762
87.52310536044362 83.44451792486312
83.51063829787235 87.18089102273552
87.96636889122438 87.18089102273552
77.44360902255639 80.4554194465652
87.55426917510853 84.93906716401209
88.3070847935403 87.18089102273552
88.4861932938856 86.05997909337381
81.61219041477189 84.56542985422485
92.25865209471766 90.16998950103344
77.56497948016415 77.46632096826728
90.43231750531535 91.66453874018241
88.03418803418803 86.43361640316104
83.93870601589103 85.68634178358656
91.38634046890928 87.92816564231
83.03858520900322 81.94996868571417
79.581589958159 75.22449710954385
90.38297872340424 87.18089102273552
85.91093117408907 79.70814482699072
84.95049504950495 82.69724330528865
82.62135922330097 80.4554194465652
76.979374584165 81.20269406613968
91.28521126760565 90.16998950103344
79.8183652875883 81.20269406613968
85.8036272670419 82.69724330528865
70.09098299876372 70.74084939209698
85.15547872411595 84.44088408429576
86.2898882464731 83.19542638500496
92.96593752505858 87.67907410245185
74.30317749261047 73.72994787039488
65.05376344086021 64.76265243550112
82.93124246079614 81.20269406613968
86.17832641903517 84.93906716401209
70.9389129574436 72.98267325082041
57.42401749635052 59.78082163833793
54.16926696848544 57.663543549543576
53.3373786407767 62.52082857677769
58.70393900889454 58.0371808593308
83.74969972773508 80.95360252628153
93.08943089430896 90.16998950103344
93.71250654983552 91.29090143039517
94.1425546930134 92.41181335975689
79.68633308439134 81.20269406613968
82.86144282321023 83.69360946472128
92.28028985440233 88.86225891677812
92.77839029768468 89.42271488145896
79.02488572879635 79.70814482699072
74.03558958953376 72.23539863124593
89.29141151289816 87.92816564231
58.89077215206006 58.41081816911804
93.63257552023674 91.16635566046607
92.30279898218828 90.91726412060794
84.66707391569945 82.69724330528865
65.73016737209997 68.87266284316075
71.34726929504464 71.1144867018842
82.55015822488312 78.96087020741625
75.7912640052388 76.22086326897647
68.58745194021796 67.3781136040118
92.73430509742124 90.91726412060794
88.0924354091014 84.19179254443762
91.94282001299544 89.42271488145896
86.01033773580734 82.69724330528865
84.61928934010152 82.69724330528865
50.74818371535624 55.29717392089104
50.1259134774527 57.28990623975633
88.46288958845949 84.93906716401209
93.59962891422796 90.91726412060794
60.10308720303734 58.41081816911804
71.49394210519289 67.25356783408273
87.85261541791645 85.68634178358656
83.348095659876 78.21359558784177
94.59548740637776 90.91726412060794
60.3030404738388 58.0371808593308
60.88193456614509 61.02627933762872
91.5772759350741 89.42271488145896
78.86002886002886 77.46632096826728
79.30069930069929 77.46632096826728
83.0166270783848 80.4554194465652
80.25529855907624 80.08178213677797
84.19210953066597 83.44451792486312
86.10024117938315 83.81815523465038
88.30063429782736 84.56542985422485
89.38839344344632 85.31270447379933
82.5154213010994 84.19179254443762
60.842026825633376 68.49902553337353
73.12626603646186 76.7190463486928
85.10895883777239 81.94996868571417
78.42631727247112 73.72994787039488
84.47634943878766 84.44088408429576
75.86471944657956 76.7190463486928
70.43805651072654 71.1144867018842
68.4248918076228 67.00447629422457
65.4155791046888 67.00447629422457
82.69720101781171 80.4554194465652
87.57287246567245 85.18815870387024
84.70983055839623 84.44088408429576
86.53901700746788 83.69360946472128
82.46575342465754 78.21359558784177
74.52804223606913 78.587232897629
75.43717481591027 76.7190463486928
81.42873090429303 80.4554194465652
77.03399194979994 77.83995827805452
84.83388225238122 82.32360599550141
88.86045213929148 85.31270447379933
86.2553069079078 84.56542985422485
91.4264705882353 86.05997909337381
92.65515975027544 89.42271488145896
87.87819488898732 85.4372502437284
86.37461038815431 83.44451792486312
82.23388305847077 80.4554194465652
88.9184620497249 86.80725371294828
79.58236658932715 78.96087020741625
89.14732547321825 84.93906716401209
87.39330331184506 84.93906716401209
89.76310808450648 85.93543332344473
94.4192083062946 90.91726412060794
65.43782936963719 67.00447629422457
61.86006825938567 58.784455478905286
57.29783994358494 59.980094870224455
85.08569739952719 81.20269406613968
89.89951119969628 84.56542985422485
88.06631840096951 86.43361640316104
90.27094963778713 85.68634178358656
86.6043474340325 85.31270447379933
89.12344446603645 88.17725718216816
92.22671046366534 89.79635219124621
56.13215263999059 59.03354701876344
92.85056362243438 90.16998950103344
89.17775090689238 84.93906716401209
90.36036149084562 87.92816564231
89.93304838751204 87.18089102273552
67.11590296495957 71.48812401167145
78.91885043442 80.95360252628153
64.92926284437826 67.00447629422457
80.77409543814007 81.57633137592693
69.39828080229226 68.49902553337353
63.167155425219946 63.268103196352165
90.08199947520336 87.55452833252276
82.02630297126157 84.93906716401209
86.06386563819552 83.0708806150759
80.54968287526427 80.4554194465652
77.89783889980355 78.21359558784177
85.1963746223565 85.68634178358656
91.6294741035393 88.42634872202633
71.53880715853198 77.46632096826728
65.73859242072699 67.75175091379904
89.2925430210325 88.67544026188449
86.23554913294797 83.44451792486312
87.09479308373258 84.56542985422485
86.76045525288016 82.51042465039502
76.3408820023838 78.21359558784177
67.79742287366619 74.47722248996938
62.79374981711266 67.00447629422457
61.632888272143624 64.01537781592666
91.36684382262428 88.42634872202633
75.59837266392144 77.46632096826728
87.79458403026325 84.93906716401209
65.9919028340081 67.00447629422457
88.06527114748646 86.43361640316104
89.50863756049989 86.43361640316104
87.31251647801757 84.68997562415393
73.41049189984174 71.48812401167145
90.62361037119877 89.79635219124621
87.80591781959217 88.30180295209725
86.39501513250028 80.82905675635244
79.97826461720706 81.57633137592693
88.93653516295026 85.68634178358656
83.95942086082931 83.0708806150759
91.26898648845186 87.18089102273552
88.95870736086175 86.43361640316104
89.87012987012987 81.94996868571417
84.44730028322158 84.19179254443762
86.15882721382536 84.19179254443762
88.39057273619969 86.43361640316104
91.25111610330616 86.80725371294828
84.76242490442381 84.19179254443762
92.98608692254174 90.66817258074977
86.728730105281 83.81815523465038
91.07290473705037 88.92453180174265
82.62839879154077 81.94996868571417
85.92559086875254 83.44451792486312
88.7176243198957 88.30180295209725
81.72586242555165 78.96087020741625
87.59525825571549 82.69724330528865
91.40445126630851 85.68634178358656
80.21322750503646 78.96087020741625
91.43754909662216 90.16998950103344
89.44729281034377 86.28416147924615
90.59378267185348 85.18815870387024
91.93040060399312 89.04907757167173
91.0128570853123 83.44451792486312
91.2396958394711 86.43361640316104
89.96866215479153 85.68634178358656
86.69441966498167 84.93906716401209
93.5196441529313 89.79635219124621
74.2603550295858 76.7190463486928
85.58218087071077 87.55452833252276
90.23605150214593 91.66453874018241
86.25364306854492 88.86225891677812
91.00077579519008 91.66453874018241
91.51762102899072 88.67544026188449
90.1382186347954 89.04907757167173
82.70298466433229 85.31270447379933
87.4213395345334 85.68634178358656
90.62658839076954 91.29090143039517
89.59720150135394 88.92453180174265
92.4047220904984 89.04907757167173
87.6755550032029 87.18089102273552
89.64452923114341 89.79635219124621
89.1291688266805 87.55452833252276
88.35212023617821 86.43361640316104
69.91198228337181 67.00447629422457
80.7648401826484 81.20269406613968
74.6875133040998 79.70814482699072
70.79924480805538 73.72994787039488
84.07858382998614 85.31270447379933
82.03471622010949 84.93906716401209
69.63997070593466 82.69724330528865
78.187901069257 84.68997562415393
82.08189236411478 85.31270447379933
77.61738297964928 78.587232897629
93.82841392784871 91.29090143039517
82.4575586095392 81.20269406613968
89.31581015955526 85.93543332344473
69.59159182270841 70.36721208230972
86.03603603603604 87.92816564231
83.57245337159253 85.68634178358656
89.87915407854985 87.92816564231
88.24979457682826 88.67544026188449
89.50124779800352 88.30180295209725
91.1183583189054 90.16998950103344
85.46093733676007 85.68634178358656
84.3770592454803 85.68634178358656
87.16265499635303 87.92816564231
93.46642468239564 91.66453874018241
88.15532143576121 86.99407236784191
94.553706505295 91.66453874018241
90.90163934426228 89.42271488145896
86.25213918996006 84.93906716401209
67.5289301582547 56.54263162018185
71.37590164338879 66.7553847543664
91.04965172555332 90.16998950103344
71.83438558379157 74.10358518018214
80.06349206349206 74.47722248996938
91.7391304347826 90.16998950103344
85.94101692647233 85.49952312869294
89.06251706251706 86.80725371294828
87.28908886389202 86.43361640316104
92.61460101867571 86.43361640316104
87.85599140247179 83.44451792486312
91.34146341463416 84.19179254443762
88.77445932028837 83.44451792486312
88.50174216027874 86.43361640316104
85.40880503144655 83.44451792486312
89.40036341611145 87.18089102273552
90.02233804914371 84.93906716401209
92.3412204234122 88.67544026188449
91.86046511627907 87.18089102273552
93.18370739817124 90.16998950103344
93.06772908366534 87.92816564231
91.5603532875368 90.16998950103344
79.07801418439716 80.4554194465652
81.46167557932263 78.96087020741625
81.82297154899895 78.21359558784177
92.76139410187668 91.66453874018241
91.45021645021644 90.16998950103344
85.31583264971287 85.68634178358656
91.6725476358504 87.92816564231
92.10320562939796 88.67544026188449
89.19430258485124 86.93179948287737
92.0952380952381 87.18089102273552
86.66791014066476 85.12588581890572
92.1875 88.67544026188449
87.30730676620567 86.43361640316104
86.72667410164536 86.6827079430192
85.72984749455338 87.18089102273552
89.15566065798083 89.04907757167173
86.64281851786572 87.55452833252276
91.75257731958764 84.93906716401209
91.22073578595318 90.16998950103344
91.04354971240755 87.92816564231
90.86614173228348 89.42271488145896
70.57149013620071 71.8617613214587
89.49713558243158 87.92816564231
71.5698894192449 72.98267325082041
86.81986917096657 85.4372502437284
56.786284031858855 61.399916647415964
73.6369468304882 71.8617613214587
87.06998813760379 87.18089102273552
80.58676654182271 81.20269406613968
85.66401147099678 85.68634178358656
70.72769674039748 64.38901512571388
82.74249758711531 83.0708806150759
80.81510934393638 82.69724330528865
85.20575539568345 83.81815523465038
91.23867069486404 85.68634178358656
88.53658536585365 85.68634178358656
90.5642228858147 88.67544026188449
78.9656659869445 81.57633137592693
69.99396484419661 73.35631056060765
68.52976913730255 72.23539863124593
90.37571337692884 87.55452833252276
93.36158192090396 89.42271488145896
84.12681548131656 82.69724330528865
77.35849056603774 81.94996868571417
89.89229494614747 85.68634178358656
83.17955997161107 80.4554194465652
81.25547625876624 81.94996868571417
83.06147089652245 82.69724330528865
87.8839590443686 87.18089102273552
91.34751773049643 87.92816564231
91.34751773049643 87.92816564231
79.52684258416743 79.70814482699072
90.96325719960278 90.91726412060794
82.46445497630332 86.43361640316104
84.97435897435898 84.19179254443762
79.83125570082092 82.69724330528865
87.98519603676556 85.31270447379933
87.21757764229396 83.0708806150759
83.90883871937841 82.32360599550141
81.30348913759052 84.19179254443762
90.2132960656746 89.79635219124621
78.94438138479 81.94996868571417
88.71548619447779 89.42271488145896
82.3321554770318 84.93906716401209
88.82303132938189 90.16998950103344
84.52123830093593 89.42271488145896
81.56228008444756 87.18089102273552
84.78143550998381 89.42271488145896
86.03603603603604 87.18089102273552
84.22159887798037 87.18089102273552
89.2798690671031 84.93906716401209
75.73673870333988 83.44451792486312
85.5650522317189 87.92816564231
87.08133971291866 89.42271488145896
88.70246085011185 90.16998950103344
91.1284046692607 90.91726412060794
83.61177406523468 85.68634178358656
86.69833729216153 87.92816564231
85.56771545827634 86.43361640316104
87.30606488011283 89.42271488145896
89.58885941644562 86.43361640316104
79.34782608695652 83.44451792486312
80.0837703197069 83.63133657975675
90.00613120784794 88.67544026188449
86.19436875567665 84.93906716401209
91.27627850575992 90.54362681082068
92.63877946079631 92.41181335975689
86.71480144404332 86.43361640316104
87.07906036881563 88.17725718216816
86.25281343600255 86.80725371294828
93.5656836461126 93.15908797933136
94.85794097828716 93.15908797933136
91.30199435269552 90.16998950103344
90.5639941767667 88.30180295209725
86.22881355932203 86.43361640316104
83.93442622950819 84.19179254443762
79.25392670157068 81.94996868571417
88.33709556057185 89.42271488145896
84.94911622924478 84.19179254443762
77.24505327245053 76.7190463486928
87.1654501216545 85.68634178358656
89.01185770750988 84.19179254443762
86.29818574535341 88.30180295209725
83.34318403365656 83.81815523465038
93.08052503893296 89.79635219124621
90.47704047339334 88.92453180174265
90.70495009297454 90.16998950103344
82.5414364640884 83.44451792486312
87.60677010053465 86.43361640316104
86.28415300546447 87.92816564231
87.44588744588745 84.93906716401209
80.3428128179556 80.82905675635244
85.7855220007328 84.19179254443762
79.13188264369067 77.46632096826728
89.84165591260829 87.92816564231
85.45935228023794 84.19179254443762
84.21052631578947 81.94996868571417
89.76112809840858 88.30180295209725
85.83765112262522 89.42271488145896
87.41917987658238 84.56542985422485
84.1102124316576 85.68634178358656
90.28262360635486 88.67544026188449
88.55802843832677 85.31270447379933
84.26858710562414 83.44451792486312
86.38304867619954 87.92816564231
85.6439127375088 84.93906716401209
94.6875 87.92816564231
79.62710126115732 78.21359558784177
85.4548535507129 86.05997909337381
91.22158905681536 89.79635219124621
82.16553685994195 80.70451098642336
84.06622094442486 83.81815523465038
88.1608339538347 85.68634178358656
88.52654569892474 84.56542985422485
90.54669703872436 87.92816564231
86.02829890757678 84.19179254443762
89.81972428419937 84.19179254443762
86.19295205083766 90.91726412060794
89.65380406396307 93.15908797933136
87.89998797657016 88.67544026188449
85.19163763066202 88.67544026188449
75.4006968641115 87.92816564231
63.6461126005362 84.93906716401209
72.82442748091603 87.92816564231
68.4931506849315 87.92816564231
77.37656595431098 90.16998950103344
82.67117497886728 91.66453874018241
81.26137052759248 90.91726412060794
83.63636363636363 90.16998950103344
83.451536643026 90.91726412060794
81.92090395480226 87.92816564231
80.0 90.16998950103344
82.0947922761849 87.92816564231
86.33623576691227 90.16998950103344
93.32473071404736 94.27999990869309
85.95927116827438 91.66453874018241
94.82740993371864 94.27999990869309
83.92330383480827 89.42271488145896
81.75235336712528 89.42271488145896
94.62875197472354 95.4009118380548
79.67377666248431 85.68634178358656
80.79161816065192 86.43361640316104
86.1878453038674 88.67544026188449
85.31073446327684 87.55452833252276
87.44619799139168 90.16998950103344
88.52276002021158 90.4190810408916
86.22366288492707 90.91726412060794
81.03864734299518 85.68634178358656
82.86524591806071 87.55452833252276
84.66453674121406 87.18089102273552
76.3855421686747 84.19179254443762
83.00682885875496 89.04907757167173
62.06896551724138 81.94996868571417
79.88344415687494 88.30180295209725
76.7870071251089 87.67907410245185
86.8560105680317 89.42271488145896
83.8479809976247 91.66453874018241
83.41503267973856 89.42271488145896
86.6731632412001 91.29090143039517
88.9439061461005 88.30180295209725
82.8143720067443 90.16998950103344
83.80566801619433 87.92816564231
90.919737401406 92.16272181989874
92.85230934039872 93.90636259890584
84.69565165880287 87.18089102273552
89.03219597029131 91.66453874018241
76.82432432432432 84.93906716401209
89.76400837014647 91.29090143039517
87.92092613064702 90.91726412060794
90.56804722010096 94.27999990869309
91.95751138088012 90.91726412060794
79.9035002099672 83.44451792486312
74.4824900532993 78.96087020741625
88.86397608370703 90.16998950103344
94.8137453436336 93.90636259890584
88.57480059823413 89.79635219124621
85.36023054755043 85.68634178358656
84.92352512745812 88.67544026188449
91.71195652173914 93.15908797933136
79.63250092765013 86.43361640316104
91.8819188191882 91.66453874018241
91.54267680142794 93.53272528911862
94.66911764705884 94.65363721848033
94.16609471516816 93.15908797933136
88.62634368089226 91.66453874018241
88.51336454862697 91.41544720032427
90.6954588758336 91.66453874018241
79.49645143502617 86.05997909337381
78.40603599822688 83.81815523465038
87.95856711264567 89.42271488145896
89.51559389515594 92.41181335975689
79.26689576174113 87.18089102273552
79.74772249474422 86.43361640316104
81.22600162898034 87.92816564231
88.00236556414481 92.41181335975689
88.26514663071723 92.03817604996965
80.38366336633663 87.92816564231
89.89732513330088 92.41181335975689
87.74539314845433 90.91726412060794
80.70038910505836 87.92816564231
85.35108958837773 86.43361640316104
80.68410975376398 87.92816564231
84.03074295473954 90.16998950103344
78.22638788752704 84.93906716401209
79.3984962406015 87.18089102273552
82.93241695303551 87.92816564231
78.69346733668343 83.44451792486312
80.55908513341804 85.68634178358656
78.57142857142857 83.44451792486312
80.53475935828877 89.42271488145896
87.07482993197279 87.18089102273552
78.35242857997825 88.92453180174265
84.22029702970298 90.91726412060794
83.22884020387521 89.67180642131713
86.36363636363636 90.16998950103344
87.14975845410629 90.91726412060794
86.5890154511417 92.78545066954413
84.63687150837988 90.91726412060794
88.50987432675045 91.66453874018241
83.57305071915215 90.91726412060794
84.7457627118644 88.67544026188449
75.85585585585586 85.68634178358656
84.58070333633904 89.42271488145896
76.53061224489795 83.44451792486312
81.6260162601626 87.92816564231
80.02406738868832 86.43361640316104
86.49425287356321 91.66453874018241
87.90931989924434 90.16998950103344
86.97214734950583 89.42271488145896
87.363100252738 90.16998950103344
89.54545454545455 87.18089102273552
80.66378066378066 83.44451792486312
90.48059149722737 88.67544026188449
90.45045045045045 85.68634178358656
92.20917822838848 90.91726412060794
84.76112026359144 87.92816564231
85.01228501228502 84.93906716401209
80.94079480940795 87.18089102273552
83.98305084745763 87.92816564231
83.91019644527596 86.43361640316104
81.2597200622084 86.43361640316104
89.38640132669984 90.91726412060794
85.26570048309179 87.18089102273552
90.11627906976744 90.16998950103344
89.0382626680455 89.42271488145896
87.48125937031485 87.18089102273552
88.57142857142857 87.18089102273552
88.67383512544804 88.67544026188449
81.70317018549731 84.68997562415393
84.43526170798899 85.68634178358656
74.96159754224271 80.4554194465652
83.96030901886914 86.80725371294828
81.84591914569032 84.93906716401209
85.11198945981555 85.68634178358656
78.5344827586207 81.20269406613968
81.41382049245432 83.44451792486312
80.40816326530611 81.20269406613968
72.07572684246112 69.99357477252248
72.69201026398116 72.60903594103316
88.42139217891881 84.56542985422485
89.80319823364813 90.91726412060794
91.00884995955334 90.66817258074977
91.77907119961117 90.66817258074977
88.48740963842856 88.17725718216816
89.80791654586183 88.67544026188449
90.06222298093313 89.67180642131713
88.01989970457277 87.92816564231
92.92014250955856 92.03817604996965
85.50624133148405 86.43361640316104
92.02056778679028 89.79635219124621
90.68457491949286 91.66453874018241
85.372916790604 84.56542985422485
92.10983109961408 89.04907757167173
78.43688081474247 78.96087020741625
87.97552524627177 87.42998256259368
89.49178406554407 86.05997909337381
92.38770685579196 90.91726412060794
84.5272163272162 84.44088408429576
87.57806129018414 88.67544026188449
90.34044892572416 88.30180295209725
82.07434052757793 80.4554194465652
68.8862855031086 67.00447629422457
85.27152902104253 86.43361640316104
88.08281695027473 88.42634872202633
83.81203786368808 85.68634178358656
82.56258689918212 85.93543332344473
89.84987299815458 89.42271488145896
87.3277417273764 87.74134698741639
88.65424230033582 90.16998950103344
83.0136457102175 84.93906716401209
89.68811816283541 88.67544026188449
82.49807987711213 85.31270447379933
92.09401765294174 90.16998950103344
90.38262668045502 86.43361640316104
87.58064516129032 87.92816564231
86.46917534027222 86.43361640316104
86.0251019491779 87.67907410245185
84.65321424074784 90.46889934886325
88.42832469775475 89.42271488145896
84.81419609211427 88.42634872202633
85.72486961464548 89.60953353635259
83.88728323699422 87.18089102273552
87.93103448275862 87.18089102273552
88.36662749706228 87.92816564231
86.331569664903 89.42271488145896
87.9740980573543 88.67544026188449
83.62877997914494 85.68634178358656
86.96711327649209 85.68634178358656
82.97491039426524 84.19179254443762
87.65023861286892 86.05997909337381
86.31014631426825 85.31270447379933
88.48920863309353 87.18089102273552
81.98334595003784 78.96087020741625
86.60779985283297 87.92816564231
84.13502109704642 87.92816564231
86.1504907306434 87.18089102273552
88.3313885647608 88.67544026188449
86.15170626100773 86.05997909337381
78.39270855943853 83.81815523465038
82.70270270270271 83.44451792486312
84.41330998248687 86.43361640316104
84.36692506459949 84.19179254443762
77.84891165172856 82.69724330528865
82.380073800738 82.69724330528865
82.54091971940764 84.19179254443762
87.98387096774194 87.18089102273552
85.97640891218873 84.93906716401209
76.86703096539162 84.19179254443762
90.78771695594124 87.92816564231
81.35231316725978 81.20269406613968
89.87730061349694 89.42271488145896
83.25384207737149 84.93906716401209
87.19121683440073 86.43361640316104
87.16838115863563 86.43361640316104
88.96551724137932 85.68634178358656
75.1922091235264 77.46632096826728
89.49478748997595 88.67544026188449
85.69343065693431 83.44451792486312
86.85714285714286 87.92816564231
81.00686498855835 83.44451792486312
85.85546633724522 87.92816564231
92.62844378257633 90.91726412060794
85.26265217730608 85.31270447379933
87.74583963691377 88.67544026188449
89.46384039900249 84.93906716401209
87.18626155878468 87.92816564231
95.06507746639326 91.66453874018241
86.46222887060584 84.93906716401209
93.72549019607844 91.66453874018241
92.6267271524256 90.16998950103344
81.41447856724967 82.69724330528865
80.3731343283582 82.69724330528865
81.01235033350495 83.94270100457946
78.61431666849262 79.70814482699072
84.63148911646053 85.68634178358656
86.75017475001722 85.68634178358656
91.35947101402198 91.29090143039517
84.28485757121439 83.44451792486312
91.0337552742616 90.16998950103344
81.78474383004837 83.94270100457946
81.74771263978312 84.56542985422485
83.9924670433145 87.92816564231
78.93139040680023 79.70814482699072
80.18867924528303 82.69724330528865
92.3529411764706 90.91726412060794
83.99729232000197 83.44451792486312
72.22222222222221 75.22449710954385
88.13816915143505 86.43361640316104
91.21107266435986 90.91726412060794
71.67414050822123 75.97177172911832
88.64764267990074 88.67544026188449
87.95847750865052 84.93906716401209
79.61414790996784 83.44451792486312
88.9061339318171 86.43361640316104
91.35622823946136 89.42271488145896
86.71850434206205 85.18815870387024
73.65751291829321 85.68634178358656
67.97274275979557 76.7190463486928
65.45921540413995 66.50629321450825
71.37123745819397 71.48812401167145
75.89519650655022 79.70814482699072
67.29761904761904 72.60903594103316
90.99981982914936 89.79635219124621
79.3082886106142 82.69724330528865
83.406105388864 86.05997909337381
87.63137690193625 88.67544026188449
88.33317693791021 85.93543332344473
87.97756531030689 87.92816564231
87.26609820410994 87.67907410245185
77.82295329954792 79.70814482699072
74.75584836831577 80.20632790670706
84.0649428743235 85.68634178358656
83.7173579109063 90.16998950103344
91.32455460883035 88.67544026188449
88.12375249500998 87.18089102273552
82.82244372697528 83.81815523465038
78.39965893999758 83.44451792486312
77.2725583864119 79.70814482699072
90.07980448122674 87.92816564231
85.64146552353658 85.68634178358656
89.19328427186578 86.80725371294828
69.18181818181817 72.98267325082041
92.8706624605678 90.91726412060794
82.23086399914297 84.19179254443762
88.2411067193676 87.92816564231
87.82894736842105 90.91726412060794
89.43089430894308 90.91726412060794
88.5304659498208 91.66453874018241
85.2529601722282 86.43361640316104
88.29452485840152 87.18089102273552
75.3934191702432 77.46632096826728
74.87951807228916 80.4554194465652
87.10232158211522 86.43361640316104
83.18636096413874 84.93906716401209
86.20092378752886 87.92816564231
81.07098381070983 86.43361640316104
85.45034642032333 84.93906716401209
81.483913328956 84.93906716401209
83.38213762811128 84.19179254443762
86.60779985283297 88.67544026188449
84.56014362657092 87.18089102273552
86.98630136986301 87.92816564231
84.11680911680912 87.18089102273552
89.15845337376801 88.67544026188449
90.51355206847362 89.42271488145896
87.71929824561403 90.91726412060794
89.3048128342246 90.16998950103344
87.97043010752688 87.92816564231
85.9157084563399 85.68634178358656
86.36741479634247 90.91726412060794
84.93975903614458 88.67544026188449
89.45578315184551 90.91726412060794
88.45943702251691 90.16998950103344
91.21398885474002 91.29090143039517
85.42183622828784 86.43361640316104
79.32692307692307 85.68634178358656
82.63274336283186 85.68634178358656
91.11111111111111 87.92816564231
90.8284023668639 88.67544026188449
85.44536271809 85.68634178358656
82.6658501898442 82.69724330528865
88.75562218890555 85.68634178358656
82.98538622129436 83.44451792486312
91.17117117117115 87.92816564231
79.92471769134254 83.44451792486312
83.13659359190557 87.92816564231
89.40548780487805 87.92816564231
87.58064516129032 87.18089102273552
87.43893928820657 88.67544026188449
83.36380255941499 86.43361640316104
82.52551020408163 85.68634178358656
82.7930174563591 85.68634178358656
87.5 88.67544026188449
84.27672955974843 84.19179254443762
86.96933962264151 87.18089102273552
83.663631494376 86.43361640316104
84.4059405940594 86.43361640316104
88.19157720891825 87.18089102273552
79.48290241868223 82.69724330528865
81.46754468485419 84.19179254443762
78.47882454624028 83.44451792486312
87.61261261261262 86.43361640316104
86.36942675159236 87.18089102273552
84.71698113207547 85.68634178358656
87.95986622073578 87.92816564231
92.76401564537156 89.42271488145896
87.75418545982723 90.54362681082068
84.71760797342192 85.68634178358656
75.74679943100996 78.21359558784177
82.92623658256592 86.80725371294828
88.76542435857296 90.66817258074977
85.21986418283099 87.42998256259368
83.07189542483661 86.43361640316104
76.28205128205127 82.69724330528865
89.6543051808496 89.42271488145896
88.14857610337806 87.92816564231
74.85525227460711 81.94996868571417
92.4726618125151 91.29090143039517
93.53378685661684 92.90999643947322
90.32203586617088 90.54362681082068
88.33585412292219 89.67180642131713
87.38680465717982 88.67544026188449
91.44144144144144 89.42271488145896
87.38828976833891 89.67180642131713
75.43231961836612 75.22449710954385
85.06410256410255 87.92816564231
89.60208299112537 89.9208979611753
82.93097654967228 77.83995827805452
83.01774316529377 85.68634178358656
88.09120378032566 90.16998950103344
85.96434993759354 87.18089102273552
86.14058355437666 86.43361640316104
85.93314763231199 87.92816564231
89.83957732949088 88.67544026188449
74.15282392026577 64.76265243550112
87.33650883481104 87.55452833252276
92.29699139591467 90.54362681082068
83.20693391115927 83.44451792486312
85.9375 80.4554194465652
90.34965034965036 90.91726412060794
86.08337551189435 89.79635219124621
86.36698599852616 87.92816564231
87.22927557879015 89.42271488145896
91.78217821782178 90.16998950103344
87.0307464506576 87.92816564231
78.5904255319149 78.21359558784177
86.99719696820941 90.54362681082068
82.5837875167704 86.99407236784191
83.22413142274574 86.80725371294828
85.15981735159818 84.93906716401209
88.3258307327297 89.42271488145896
80.22728008983414 83.69360946472128
76.97297297297297 84.93906716401209
74.55412669969431 77.46632096826728
85.28138528138528 85.68634178358656
84.65561806768449 86.43361640316104
83.91479446128403 83.44451792486312
83.7429290380836 85.68634178358656
83.26530612244898 83.44451792486312
83.789870769544 85.93543332344473
91.52309384164224 90.54362681082068
75.809199318569 77.46632096826728
86.89323357210647 84.93906716401209
87.47252747252747 87.18089102273552
84.26198375161884 82.69724330528865
85.7067069861067 86.05997909337381
80.70035963228872 83.69360946472128
88.83720930232558 86.43361640316104
84.68410976388002 86.43361640316104
84.23589095201947 85.68634178358656
85.30384719154387 88.67544026188449
85.23516105216169 87.18089102273552
81.10687022900763 80.4554194465652
78.40236686390533 79.70814482699072
82.70531400966183 82.69724330528865
84.10213421541528 82.32360599550141
82.30559819629666 82.32360599550141
80.03207698476344 85.68634178358656
81.34328358208955 86.43361640316104
81.84892484771522 86.24679774826743
73.6470588235294 80.4554194465652
80.79354909750325 85.18815870387024
82.92682926829268 86.43361640316104
79.35811115386355 79.2099617472744
84.35713133689028 83.19542638500496
92.71389223389107 89.79635219124621
89.87914318732678 87.92816564231
89.59087803887331 86.43361640316104
84.03333173380818 82.99615315311844
81.07497741644083 80.4554194465652
84.32959057818285 84.93906716401209
92.38463152923892 91.66453874018241
89.04660297396671 88.67544026188449
91.94961087961362 89.79635219124621
82.29633398949252 81.94996868571417
77.10568266402711 77.46632096826728
88.00875183067984 88.67544026188449
81.92754406329637 77.83995827805452
85.6197040794952 85.49952312869294
87.38014401868838 87.42998256259368
91.70710785989156 89.1736233416008
85.2168199737188 87.92816564231
88.02736602052451 86.43361640316104
79.41301667602148 83.63133657975675
89.54767726161369 90.16998950103344
86.04518169887051 88.11498429720362
78.74180955161886 81.94996868571417
87.88748564867967 86.43361640316104
87.44546956356969 86.43361640316104
85.81034150024466 87.67907410245185
83.50736726884988 85.68634178358656
87.35498839907193 89.42271488145896
86.94241686942416 84.93906716401209
83.16633266533067 82.69724330528865
80.09020618556701 81.20269406613968
87.12695238889461 86.05997909337381
85.46031746031746 85.68634178358656
83.74384236453201 84.93906716401209
85.2574769695709 86.05997909337381
76.72237522402165 80.4554194465652
88.87252773128216 87.92816564231
79.34407364787111 84.93906716401209
86.6540164452878 86.43361640316104
77.59038197592298 83.0708806150759
88.88888888888889 88.67544026188449
78.67557715674363 90.16998950103344
88.03214398116923 87.67907410245185
77.60857304004513 76.7190463486928
84.14264036418815 84.93906716401209
89.07734056987789 87.18089102273552
83.88845855925639 85.68634178358656
86.2696023031933 88.67544026188449
87.89370078740157 87.92816564231
83.27668252889191 84.19179254443762
81.45519077196096 83.44451792486312
82.57199602780535 82.69724330528865
80.91844813935076 81.94996868571417
80.59792379516325 82.32360599550141
82.88980319222098 84.56542985422485
84.82273141310787 87.18089102273552
88.22292323869611 86.43361640316104
84.97109826589595 86.43361640316104
86.53311137836005 89.04907757167173
77.40981667652277 79.70814482699072
86.84148032370668 87.55452833252276
90.85173501577287 89.42271488145896
81.6688567674113 83.44451792486312
75.8839528558477 81.94996868571417
83.48591421792254 88.30180295209725
82.28438228438229 87.92816564231
90.30732860520094 89.42271488145896
82.10526315789474 84.93906716401209
86.80926916221033 88.67544026188449
81.05726872246696 84.93906716401209
83.46150201374081 88.30180295209725
90.66924066924066 90.16998950103344
87.40043446777698 90.91726412060794
84.86055776892431 86.43361640316104
88.04930332261523 89.42271488145896
85.26762056173821 87.92816564231
83.92156862745098 84.93906716401209
83.18087803550696 85.31270447379933
91.88836305725287 91.66453874018241
88.14712828472433 90.91726412060794
82.64513173312646 86.43361640316104
88.40236686390533 91.66453874018241
78.29615827589741 86.05997909337381
86.08212666200967 89.79635219124621
83.38448854719192 88.67544026188449
86.60633484162896 87.92816564231
89.7787958063536 91.66453874018241
81.82616330114135 86.43361640316104
90.1301518438178 90.91726412060794
91.11265358029353 90.46889934886325
88.30188679245283 93.15908797933136
85.47557840616966 88.67544026188449
88.28735033836543 90.16998950103344
80.0 81.20269406613968
93.185789167152 92.41181335975689
89.24344748654593 87.18089102273552
88.54678085157059 91.66453874018241
85.72534938195695 89.9208979611753
87.3528519234717 91.41544720032427
84.12316805354288 87.18089102273552
88.32173240525908 89.42271488145896
87.10968775020017 89.42271488145896
82.06094246743923 86.05997909337381
79.43590790340299 83.69360946472128
87.65057688848509 89.72162472928876
75.0903610503761 80.4554194465652
89.57636566332219 90.16998950103344
90.5884650988985 90.16998950103344
88.01313628899837 90.16998950103344
88.80351262349066 90.16998950103344
92.63157894736842 92.41181335975689
78.60932104366947 81.94996868571417
85.65208359067073 88.30180295209725
84.00493421052632 87.18089102273552
84.72485507246375 87.92816564231
88.9908256880734 88.67544026188449
88.4933338645287 89.60953353635259
84.89415334191119 86.80725371294828
84.79381443298969 87.18089102273552
83.74603174603175 87.18089102273552
78.5997357992074 84.19179254443762
82.20338983050848 82.69724330528865
90.01447178002894 90.91726412060794
87.03416149068323 89.42271488145896
87.51182592242195 90.16998950103344
82.1917808219178 86.43361640316104
82.58488499452355 87.92816564231
86.90140845070422 88.67544026188449
80.48780487804879 85.68634178358656
85.23054755043228 84.19179254443762
81.53629316420013 84.93906716401209
87.61840512341857 86.43361640316104
82.4600157450952 84.93906716401209
82.97533810660302 84.93906716401209
86.22703818369453 86.05997909337381
87.48643700454039 90.66817258074977
79.88043157138863 85.4372502437284
86.86825213918468 87.92816564231
86.18925831202046 90.91726412060794
85.62639821029083 88.67544026188449
84.25832492431887 91.66453874018241
89.09577788900823 89.67180642131713
84.93547418967586 88.67544026188449
91.02812669301925 92.03817604996965
87.23021582733813 90.91726412060794
88.48459108848574 90.54362681082068
80.2386278896346 87.92816564231
89.8917687966521 91.66453874018241
92.0970091384222 93.90636259890584
87.61238761238761 90.16998950103344
87.53651072678454 88.67544026188449
88.69795918367348 88.67544026188449
79.7712756310018 86.43361640316104
79.55065199711947 84.19179254443762
88.75144894396074 90.16998950103344
86.32401770890979 89.42271488145896
91.90831266112166 92.16272181989874
87.79171153255203 90.16998950103344
83.87609213661636 86.43361640316104
83.04213771839672 84.93906716401209
86.19718309859155 86.43361640316104
83.2943925233645 87.18089102273552
79.37710437710437 82.69724330528865
80.74766355140187 84.93906716401209
80.68068068068068 83.44451792486312
86.66666666666667 84.93906716401209
86.43556895252449 84.93906716401209
89.61384820239681 87.92816564231
87.48627881448957 89.42271488145896
80.21892103205629 89.42271488145896
81.28855380397533 86.43361640316104
85.07972665148064 87.92816564231
85.07853403141361 84.93906716401209
92.29957805907172 88.67544026188449
93.836246550138 88.67544026188449
94.0279542566709 93.15908797933136
82.55827460698521 84.93906716401209
81.41179041414871 86.43361640316104
79.63270647249513 87.92816564231
81.71620863712845 88.67544026188449
86.57487091222032 84.93906716401209
82.64395782643957 84.93906716401209
84.02826855123675 83.44451792486312
80.29661016949152 87.92816564231
88.46153846153845 87.92816564231
90.8786610878661 87.18089102273552
88.84677855982675 84.19179254443762
87.84838350055742 85.68634178358656
85.68306010928963 84.93906716401209
85.28769118718135 85.68634178358656
78.47222222222221 83.44451792486312
77.9746835443038 79.70814482699072
85.0889192886457 84.93906716401209
83.67844092570037 90.91726412060794
82.64462809917356 90.91726412060794
83.99545970488082 90.16998950103344
78.85652642934197 86.43361640316104
78.94691035683203 83.81815523465038
82.71827182718272 87.92816564231
84.67862481315396 89.42271488145896
92.59624876604146 90.16998950103344
87.67745599091425 88.67544026188449
85.94783148463011 87.18089102273552
87.82007737071699 90.16998950103344
78.40616966580977 83.44451792486312
80.73496659242761 84.93906716401209
82.60233918128655 85.68634178358656
93.75557537912576 89.42271488145896
88.40236686390533 89.42271488145896
92.82550930026572 90.91726412060794
90.39409740101672 89.9208979611753
76.65413837046118 80.08178213677797
86.90386071158214 88.67544026188449
86.51218479419452 87.92816564231
88.9020405381655 88.67544026188449
82.69024651661307 84.19179254443762
85.7957244655582 87.18089102273552
87.9605225024211 85.31270447379933
82.71882861897211 83.94270100457946
88.5223412525998 86.43361640316104
85.56876061120543 91.66453874018241
83.83635144198524 90.16998950103344
84.86672398968186 87.18089102273552
88.44652615144419 90.91726412060794
80.60661764705883 87.18089102273552
84.55598455598455 87.92816564231
84.48125544899739 90.16998950103344
81.88180404354588 86.43361640316104
82.87061288632792 87.18089102273552
81.43133462282398 89.42271488145896
86.34496919917865 90.16998950103344
81.72628304821151 89.42271488145896
89.51559389515594 90.16998950103344
82.97347316471314 89.42271488145896
79.96231155778895 90.16998950103344
82.15102974828376 84.93906716401209
84.83221476510067 87.18089102273552
80.97560975609757 88.67544026188449
80.84935897435898 93.15908797933136
82.18325791855203 87.18089102273552
86.14718614718615 89.42271488145896
77.50556792873051 87.92816564231
77.67857142857143 87.92816564231
86.13065326633166 91.66453874018241
81.2956204379562 90.91726412060794
87.61955366631243 88.67544026188449
88.85714285714286 92.41181335975689
81.37847642079807 86.43361640316104
84.23551756885091 84.93906716401209
81.04838709677419 77.46632096826728
84.0630472854641 85.68634178358656
83.78088077336197 82.69724330528865
78.58823529411765 85.68634178358656
83.93234672304439 87.92816564231
91.673894189072 92.41181335975689
87.89299895886299 87.92816564231
85.93208593208594 86.43361640316104
82.10213759603327 86.05997909337381
77.7643504531722 81.20269406613968
83.47107438016529 89.42271488145896
91.90432382704692 93.15908797933136
89.08396396914836 91.47772008528878
81.33423180592992 86.43361640316104
89.43111366451178 91.66453874018241
90.48800661703888 92.41181335975689
90.41843541540328 92.41181335975689
88.47092504810627 90.91726412060794
85.91304347826086 89.42271488145896
93.65578854325489 93.15908797933136
89.81818181818181 93.15908797933136
87.02583837273227 90.91726412060794
87.05278407659361 90.16998950103344
88.93509275057176 91.29090143039517
86.29265926037391 90.91726412060794
89.91688538932632 91.66453874018241
88.58303249097473 90.16998950103344
93.32460732984292 93.15908797933136
91.96428571428572 93.15908797933136
86.71751046614506 90.16998950103344
86.84640522875817 87.92816564231
86.17343844754397 90.16998950103344
89.0959971884327 91.29090143039517
91.0768916171818 91.29090143039517
90.85866748565176 91.29090143039517
86.72715670424604 85.68634178358656
87.16372467655542 90.91726412060794
91.70537491705376 93.15908797933136
72.16032175957 77.09268365848004
82.09677419354838 84.93906716401209
88.61731772812483 89.42271488145896
86.96629213483146 90.91726412060794
81.29592518370073 87.18089102273552
86.93502824858757 91.66453874018241
83.84978119368056 89.1736233416008
77.17171717171716 83.44451792486312
80.3450862715679 88.67544026188449
81.71685056756147 85.18815870387024
91.5534554046072 89.42271488145896
78.32345469940728 81.20269406613968
89.90902884067106 87.92816564231
87.383150425395 87.18089102273552
85.12848929091223 88.67544026188449
81.96469685341519 87.18089102273552
85.24458700882117 89.42271488145896
84.13496051687007 87.18089102273552
88.29114170355597 90.16998950103344
88.88916635852934 88.67544026188449
81.41138497652582 87.18089102273552
91.7899850523169 87.92816564231
90.43322048524676 90.16998950103344
89.98436932875927 89.79635219124621
86.11507875522449 87.55452833252276
77.42303223486235 86.05997909337381
91.14899377832398 90.91726412060794
92.30901249779969 92.03817604996965
84.70153678685689 87.92816564231
82.07921783678094 81.57633137592693
86.10050633528324 88.67544026188449
90.6374501992032 90.16998950103344
91.45005457015208 87.92816564231
86.91798949978664 88.67544026188449
78.36117740652347 87.18089102273552
83.34489937543373 85.68634178358656
82.16989066442389 88.67544026188449
88.37011884550084 91.66453874018241
78.97793263646922 87.18089102273552
83.33333333333334 88.67544026188449
80.76009501187649 87.18089102273552
78.46003898635477 87.18089102273552
85.19715578539108 87.92816564231
81.30217028380635 84.19179254443762
88.42592592592592 88.67544026188449
86.82688108674176 89.42271488145896
82.67630843796019 87.55452833252276
83.55321020228672 87.18089102273552
85.51764646711405 87.55452833252276
82.04833141542002 84.93906716401209
74.28371767994409 87.18089102273552
78.58942065491183 90.16998950103344
78.97727272727273 90.16998950103344
77.36389684813754 88.67544026188449
77.04081632653062 87.18089102273552
80.90736466512993 84.37861119933122
75.34084173088323 85.68634178358656
79.23452768729642 86.43361640316104
74.13984461709212 86.43361640316104
87.24168912848158 90.16998950103344
86.91135734072022 91.66453874018241
73.98119122257053 87.18089102273552
83.90557939914163 87.18089102273552
80.26315789473685 87.92816564231
81.58803222094362 87.18089102273552
83.6264869517 84.93906716401209
86.80851063829788 88.67544026188449
83.73676248108926 88.67544026188449
90.45412844036696 89.42271488145896
90.53047769616722 89.42271488145896
81.57181571815718 85.68634178358656
91.99029126213593 92.41181335975689
85.20345252774352 89.42271488145896
88.29098940990161 89.42271488145896
88.0438053232171 89.42271488145896
89.07922912205566 88.67544026188449
82.02916670335249 85.4372502437284
84.57538994800693 86.43361640316104
89.52225841476655 90.91726412060794
90.59122695486332 90.91726412060794
88.60249244601977 89.67180642131713
92.4075924075924 92.41181335975689
84.67317806160781 87.92816564231
86.81785967399009 88.67544026188449
93.74110953058322 90.91726412060794
89.51936316067179 88.92453180174265
85.1048951048951 86.43361640316104
81.76060797973402 80.4554194465652
81.05832832230908 81.20269406613968
86.09559279950342 87.18089102273552
86.98507462686568 87.92816564231
86.23032469962166 86.80725371294828
93.00551541382048 92.78545066954413
76.76962676962677 81.94996868571417
79.78047355125739 84.56542985422485
87.64426340801086 90.16998950103344
92.5188438443442 91.29090143039517
89.52837492653376 89.42271488145896
92.70288829913568 91.29090143039517
87.54197585026596 90.16998950103344
88.65456043056523 86.05997909337381
87.74485691672082 89.42271488145896
90.48805081034692 89.9208979611753
85.24429013876365 89.9208979611753
92.51083713336712 90.91726412060794
89.4361170592434 89.42271488145896
88.86990353429196 89.79635219124621
84.1826820127018 86.6827079430192
92.0042643923241 91.66453874018241
80.92431292362345 87.18089102273552
88.46641318124207 90.16998950103344
89.16876574307305 90.16998950103344


==> R_val.txt <==
val 
82.66666666666667 91.39151163939282
77.0 96.42419789910423
79.0 94.57990597597326
85.0 86.23533002356338
75.0 82.55628300477379
74.5 87.0970356387327
73.5 88.93483532937663
71.0 86.76692656752508
64.5 86.0305016767682
78.0 78.78702141096326
77.5 79.96217541824787
67.0 90.98759216646059
80.0 89.399121456706
86.0 85.32417902149719
77.75 89.16925674763301
78.25 86.12767739549149
87.5 89.8340609925191
87.5 95.6571678130046
85.33333333333333 87.75239145020414
78.33333333333333 91.42355738951107
84.5 87.19060346434466
81.0 91.88046470023293
85.0 88.6592202961619
84.0 84.02337938949773
72.0 90.42147602191743
82.0 96.25185545833185
86.0 99.32669996505078
82.5 93.6698556871632
84.0 91.60109294694647
85.5 83.96174048122816
82.0 85.1258711166158
88.0 95.3137810774276
79.0 88.1144813468074
90.0 93.97351499124932
77.0 88.93892490348304
82.0 72.06204392758742
81.0 92.49064605702785
88.0 97.20253510753251
83.0 98.62492403100592
82.0 98.9329272235293
84.0 89.83576295849434
80.5 91.55201982553967
81.0 99.28355701244355
69.0 88.93691585662964
86.0 88.07139534755031
80.5 90.05070535785173
85.0 90.57514797086539
83.0 98.17770173920864
77.0 92.44295039235088
74.0 99.43312738520108
78.0 85.66009934321616
82.0 93.15594428376977
87.0 81.24223952937079
82.5 92.31551724001153
77.0 94.91269746857643
63.0 88.13680774817946
88.0 83.88457556029198
68.66666666666667 87.4393078845493
76.0 90.23565345697891
47.0 99.57075202549919
77.0 94.97308331366092
82.0 79.28515157239072
87.5 96.53620156170454
67.0 84.90517031062055
81.0 89.96781527809893
83.5 89.33163175337934
73.0 99.382488904077
77.0 87.02970961476586
67.0 87.79860943433582
58.0 84.31341227849568
80.0 76.74894856610526
80.0 92.86388238821965
80.0 88.43499781872222
52.0 79.75380430869244
55.0 81.74563799598046
73.5 88.90490725478215
84.0 86.73799174877148
68.0 85.35101069727482
78.5 84.04168740901669
85.0 94.00764102727862
74.0 90.95196998126973
71.0 93.73600173571081
81.5 94.77972593707105
79.0 98.37800239048543
84.5 91.42762058651884
81.0 92.88291643357674
79.0 86.81796676700299
90.5 94.21139434270366
84.5 88.8650973161148
56.0 90.8347252534541
56.333333333333336 87.08185966540003
67.0 84.64866119486865
86.0 95.35493928368929
81.5 85.34804442406701
74.0 93.03346720008405
76.5 89.42857626328005
78.5 90.74653427209259
80.0 90.68515882093008
72.0 83.3832428714523
76.25 89.697942051025
75.0 93.12128571801952
83.75 87.2794520270158
58.0 93.49240555311702
78.33333333333333 89.84577962814339
86.2 91.54915017810883
84.8 92.58811760103326
83.33333333333333 89.97827819598757
71.0 87.66901522987102
51.0 87.74260093259646
60.5 86.91618867821023
55.0 98.96033513913348
49.5 94.87480767027347
53.2 87.71842605481362
85.66666666666667 89.60369088456284
59.0 85.99900465387475
48.0 90.83809734571983
77.0 92.97196682994434
52.666666666666664 91.04270044507166
73.0 86.50737839122846
77.33333333333333 87.85955621916841
46.75 90.01474436746173
73.0 89.63113050545685
58.0 85.26237456667236
54.333333333333336 92.37350256805469
83.5 95.36576744627926
79.0 94.28533141588167
65.5 90.73391444696043
58.0 92.08389592687486
78.0 92.45215289060464
71.0 91.57504937826126
78.0 91.48175509631493
84.33333333333333 85.98549146581733
76.0 91.41084130960434
74.5 93.47607974798808
70.5 87.67205912634024
50.666666666666664 81.40621427508805
73.0 86.36624741191132
61.666666666666664 91.15676233470657
84.0 83.27517376243534
84.0 85.88329531854187
69.5 94.51612340321219
69.33333333333333 86.57389385524894
67.33333333333333 87.29691833410989
76.5 80.67047128444676
48.5 93.54091920973806
77.5 91.30554488774628
49.0 91.88864396297254
81.0 96.3263654381781
83.5 91.33245171147402
84.0 83.88869764881109
76.0 86.6599320831269
75.5 83.14311101980509
73.0 96.1319274614509
80.0 86.57600837462451
71.0 91.99663644666406
82.0 93.62971839989788
75.0 94.86584685849047
79.0 93.91431632714587
84.0 94.51930587686445
82.0 90.34109158318611
64.0 91.9149846113696
75.0 99.41618472124519
68.5 91.92724161351856
88.0 91.4509440218627
89.0 70.43049187216981
57.5 86.71501294539044
85.33333333333333 93.577741390947
86.0 85.70888316002508
77.0 95.57251137392535
79.66666666666667 78.12219412406048
82.0 99.22450821918434
76.66666666666667 88.19087529786471
85.0 82.64501267138209
79.0 86.12786312316545
83.0 82.60874552601717
80.5 95.93268384547132
74.0 80.63352864556772
78.0 75.52671880505255
58.333333333333336 89.42449549280575
76.5 92.00577723214803
83.0 95.40312199416555
82.0 99.36381175818241
72.5 91.25258953853773
75.0 82.74000220531538
66.0 87.4937729053001
77.0 89.23762068226952
77.0 93.71037916807487
84.25 88.24640987012546
78.0 93.5464144116933
82.0 79.4223251020821
79.0 83.2296191946693
91.0 87.42029586994539
90.66666666666669 93.48604361370238
92.0 89.02925048524389
85.0 87.25257629383736
89.0 98.19688729366423
82.0 82.13926194713846
87.5 79.85924571078212
88.0 93.08157963426461
88.5 80.22139698969495
86.0 94.03433453288986
73.0 89.7717188529315
91.0 98.69427349385293
90.0 86.26992428675432
82.5 85.44087995727652
83.5 86.55929342778794
89.0 92.08956631873974
92.0 83.41818278522109
83.0 89.28282403668995
83.0 78.9107533099424
84.0 80.67107537012653
90.0 93.36098200983088
87.0 95.05424005283393
88.0 74.50849898491735
87.0 82.30514601915637
87.5 93.32182509437308
79.0 90.10973377020005
84.66666666666667 89.64361880650264
80.5 93.6017147344701
86.33333333333333 90.00485729532147
83.66666666666667 90.06267689340054
85.66666666666667 89.16966649044136
90.0 90.83205411513853
85.33333333333333 89.08707675765626
57.0 92.66122909597053
68.0 93.73086345956331
91.0 92.10259864622998
84.0 91.91835847761703
87.0 85.72611238819196
88.0 84.15256151119695
74.0 97.25227275171255
81.0 92.80586652141261
75.5 83.52620243152118
84.0 85.90339060509012
86.5 92.94304401241573
87.0 91.10270479760926
68.0 92.93261742341681
70.0 91.92848458875632
79.0 72.3207251441165
84.0 86.94609267884275
88.5 95.15531279010932
83.5 89.71447610032958
83.5 88.7092255081783
87.66666666666667 90.15271819780767
79.5 95.37807551186754
64.8 89.43708667120927
85.0 99.010491613456
81.83333333333333 94.31005816065031
74.85714285714286 89.36065011654787
72.0 90.03829555013067
82.0 88.33274805105619
84.0 92.85036926988782
74.4 94.00115197007621
63.2 93.61583873884445
88.5 83.88274966344765
73.33333333333333 89.27844299124719
87.0 86.71982297154365
84.0 90.96197984561228
89.0 97.95654625627454
84.0 92.56451878049116
82.5 83.10805549297744
86.0 88.94106575260165
87.0 93.64598029784499
62.0 93.28040349389165
71.625 90.72426047220435
81.0 81.41580694703121
85.0 83.60604057192283
79.4 85.4586026880866
78.0 93.34550755490689
60.666666666666664 93.32387044881946
84.2 85.29293857180579
78.0 91.97396651135989
84.77777777777777 89.64605982280182
83.07692307692308 90.0829398988357
65.4 89.82923273483968
81.33333333333333 89.27305650082889
82.625 89.78418464082321
91.0 90.63365419648679
83.0 81.59017613215265
52.166666666666664 87.78736933567119
83.0 86.9917557953707
79.5 90.34601734271078
59.333333333333336 89.71574644170104
67.75 89.52640031613184
80.4 86.67361942853564
71.6 90.19617870526943
89.0 86.95805388087912
72.2 88.90290425914958
76.25 92.37855423961389
63.714285714285715 93.02534577008056
80.0 92.34151411591618
83.0 88.7709577954339
86.15384615384616 93.45092897803214
82.5 91.19970110253392
81.33333333333333 91.95458152247883
79.0 95.49869180760409
82.375 88.18415594462468
82.66666666666667 87.5481173549125
88.0 99.3776107558422
86.25 89.71692102300118
90.5 93.6024960532572
85.3 90.42110729339225
85.5 89.79061383323462
79.25 89.63443488098638
83.16666666666667 90.38530580599596
81.66666666666667 90.00064251743679
85.5 92.4116961110166
89.5 90.0508318917053
87.5 88.18438024704707
83.33333333333333 81.70140007907642
83.9 90.3486059918954
82.16666666666667 88.30799897729013
76.25 88.2502731384417
83.2 92.57965723651641
86.66666666666667 90.61407088867459
82.66666666666667 93.54534414917384
84.8 92.27056972482148
89.0 89.73722557236442
79.0 86.84564109078778
42.25 85.9255174396904
69.6 83.94480068830896
57.0 87.86043905615554
57.2 89.28399103049266
82.0 89.65929649780031
88.0 89.71641041053401
73.0 82.14212724227782
80.8 86.058227268731
81.6 82.26654951502721
83.33333333333333 84.9365661562083
88.0 90.74691149970354
81.0 86.14633633959224
82.75 85.34084803682842
79.0 82.33895244242503
81.5 82.6848753900126
78.0 99.41975173595615
64.0 85.14724523668332
80.33333333333333 92.86656562378307
85.7 89.62843750406843
84.33333333333333 83.290510184332
82.0 88.51068047702442
85.42857142857143 89.71836325288493
86.66666666666667 87.84238461954327
92.0 88.01451356573095
83.33333333333333 93.45008112329393
68.0 94.65165015889723
48.55555555555556 88.48497895649675
82.8 89.45861430368932
81.0 93.15573075525444
75.5 89.81626781849897
60.5 89.28956036731323
70.66666666666667 94.33410493284642
56.2 82.86308057570673
71.4 88.48922395626853
78.5 88.30612796696722
77.25 81.95727606251599
83.0 97.59715472435403
82.0 90.50123924921532
84.9 89.46405574747112
78.5 94.9281734811806
91.0 92.64038555957534
83.5 88.15724502837318
71.0 93.79065070379683
90.0 94.26787654688302
83.0 89.49527320103405
83.0 87.81986179036264
65.33333333333333 83.38178890051604
69.5 86.86066506924563
82.66666666666667 88.12676745123318
85.0 82.49526405482654
83.9 87.89816114008595
78.0 85.63214262722576
53.0 95.37289448379397
64.0 77.3592999716289
69.0 90.76819629643124
84.0 89.1158748851984
85.0 98.79328566973054
52.0 92.0074925921226
52.5 84.8266871351201
62.0 92.2404212132483
52.0 79.8140848513156
72.0 92.27692368677444
60.0 94.73550809658782
48.333333333333336 91.71571390499501
79.0 88.52696320835783
72.5 90.23329105731189
74.0 94.9198619819991
63.0 84.12339951152794
71.0 86.19318860403314
75.0 97.63917274709706
83.0 85.41689052101214
67.0 76.35781244876746
51.0 90.01254662643056
59.0 95.5789971480607
73.66666666666667 94.0685416440744
62.5 96.19853348283458
67.0 89.39826100404892
66.66666666666667 88.107813472833
70.0 99.49804706223287
64.5 89.89035230614081
72.0 82.43885041351197
83.0 78.6377479404476
76.0 92.08553692280785
83.0 85.7283356818438
83.0 87.82789113311847
84.0 91.87526035727315
61.5 84.6841615321736
83.5 92.80364329329225
83.33333333333333 89.08017960938854
83.0 91.75804995733644
83.0 84.41120719655532
83.0 90.36669537833959
77.25 89.658349830501
85.71428571428571 81.7066590020229
85.0 85.5928247201305
87.66666666666667 83.7534984597243
82.33333333333333 90.48007592394015
86.4 88.35963871308087
81.5 86.22572239576758
82.66666666666667 86.4861069930535
80.66666666666667 87.5486828786347
83.0 87.66106491777022
52.0 92.03755101174545
60.0 83.96074660909301
82.33333333333333 88.13853040742478
63.5 87.95968674430895
61.0 81.23673456076128
70.0 99.11845976506702
78.0 86.08706828906111
73.66666666666667 87.39759659758286
78.0 90.38905014103958
69.0 88.0352563987447
76.33333333333333 85.7110004003491
86.0 94.25716872167267
84.0 88.22461845203864
73.0 92.35675205588902
82.0 89.65347661395852
60.0 83.88597571606596
83.0 80.68871281892108
69.0 91.26988223352807
76.0 76.86594160367545
82.0 93.97215034233244
79.0 95.90875311306128
79.0 90.983063836397
79.33333333333333 94.16892856688392
77.33333333333333 93.76443987801338
83.5 95.35704315535476
67.0 96.33643543403362
78.0 80.17418278955272
79.33333333333333 95.33689280975123
77.33333333333333 90.3109201609563
81.0 84.60711734813722
77.0 93.09922779880326
88.0 93.70656541132102
82.5 86.03317080624726
83.0 90.74122058387752
89.0 99.15998363623686
88.33333333333333 89.21563071588292
72.0 71.45211948073634
82.0 99.57589826703061
82.0 95.54122308263607
82.0 76.506531940632
87.0 87.68848397083022
87.0 88.73599425509472
86.5 88.02550256097469
94.0 89.5008992871244
85.0 87.3840221321901
87.0 94.83704321203133
86.0 99.23584214849942
87.0 94.0295611069465
81.0 95.39265286849243
85.0 87.06423165112822
84.0 93.94246123402955
86.5 92.94286549787657
85.0 92.73481235533082
79.0 98.48470261747559
80.0 89.80807206781873
89.0 88.3541019776959
84.0 87.29525589235627
76.0 95.87658266803979
86.33333333333333 91.50989115447452
82.0 93.28744336716046
79.75 91.08044366323075
79.75 96.00241362910512
77.0 91.37252354483886
83.0 90.32174392838475
89.0 77.52848412092737
87.0 93.06332052939398
76.0 92.7988400278504
86.0 84.31784375604052
88.0 81.87353243955528
82.0 92.03598297591714
87.0 91.65900283130541
82.0 81.54402256728426
71.0 98.89458570663194
71.0 89.95983425380894
66.0 84.93057482646604
51.0 82.04668756791904
74.0 91.05452892187942
86.0 85.89623348023724
80.0 92.53251411698346
64.0 92.8182805589584
80.0 99.49272468603051
80.0 74.33280963485484
76.0 89.84665346731092
78.0 88.86411729158293
84.0 88.1180338949489
76.0 93.46994504508659
72.0 87.3428200139257
71.0 96.946463597484
57.0 84.15326931177265
87.0 75.44185965950032
52.0 84.99840316891017
59.0 95.0545214146238
58.0 82.36949299107445
74.0 90.10066647908224
63.0 88.78940902725026
79.0 95.66393925287426
79.5 89.71826812864258
82.66666666666667 95.69549854790863
65.5 90.35071449891355
80.33333333333333 87.6722047854584
78.0 96.2389036427519
77.0 84.18058742378335
69.0 88.11519928307058
76.0 89.88097064001003
82.0 81.76593392977213
82.0 86.28923438746749
88.0 86.35341970500062
85.0 82.4854054279162
81.0 95.47871786601748
87.0 85.62798538876949
85.0 90.72620068162493
86.0 87.1512642994036
86.0 70.11324705261143
83.0 92.31535181868729
85.0 93.29900118167996
89.0 93.64810969347184
89.0 89.78787634459827
83.0 95.2877206954449
85.0 92.95619065753152
89.0 98.39741102286342
85.0 91.53596039594902
81.0 81.67123826424731
88.0 92.77790625201254
92.0 86.39947350295071
86.5 90.74647754141772
88.0 84.79980170546584
85.0 88.11669126464598
86.0 97.866722707317
87.0 91.56907492057347
83.0 90.27188996781994
85.0 91.83125134362828
82.0 91.24958189067848
86.0 91.88979371336114
85.0 89.06652154335634
88.0 99.51106594786772
86.0 75.58041525350686
84.5 85.30671078091082
87.0 87.18862786494715
90.5 99.52822316900475
77.0 89.40626642570855
88.0 86.05758839977979
84.0 93.07703390860358
87.0 91.47204451562914
87.0 94.6583841431763
92.0 93.19525882717807
90.5 93.45515083664733
78.0 83.5899927238522
91.66666666666669 89.42805713522938
88.2 92.13844497367451
92.0 81.02934976703241
90.5 91.04202604043233
87.0 88.9475347629597
87.5 95.52412258721488
76.0 85.7422001328814
83.0 86.12412160753998
87.0 86.07591800733402
80.75 89.3950666528766
91.33333333333331 84.98170632543835
79.33333333333333 89.91230028898912
78.0 94.46961337489125
92.25 91.09019650589467
87.0 92.3296373512467
87.0 90.68475591138754
87.5 88.27190956107835
84.0 94.6132182403756
83.0 98.85008654915141
83.0 84.3462060256784
91.33333333333331 93.69571162871476
84.0 91.69247088220777
90.0 95.2757987682347
82.66666666666667 83.42417262713386
90.25 89.71160014921082
90.33333333333331 85.44130252048902
86.0 98.54797407968033
88.0 88.35062961262932
79.0 91.52338927808111
65.66666666666667 80.20613181409779
86.2 87.63028119432882
84.0 83.30072640562003
87.0 89.84313145012518
87.0 91.49354247627441
87.0 85.82334355114438
88.33333333333333 95.94498956566517
88.66666666666667 88.0771384716272
87.33333333333333 87.69163835751978
85.0 83.36653825563056
93.0 99.23841078771015
90.0 98.88512649598329
85.0 95.62792259548469
64.33333333333333 91.23093883272436
72.0 89.94246808538577
68.5 88.36784385116071
88.5 90.30573019977506
83.5 83.81300003501283
87.5 93.13291049336355
88.8 94.04484062995385
87.25 89.10213902549694
79.5 85.68634414428843
87.0 91.84509966852976
91.33333333333331 94.24262905358877
81.5 86.74414988188802
79.0 87.88733476497043
79.0 81.80653168433265
93.0 80.36019068737576
92.0 95.11207606345108
88.0 92.68042976508914
88.0 90.37480951990288
87.33333333333333 92.45976952284047
85.5 89.88705138012992
84.5 90.14506847046002
79.66666666666667 84.43038236014941
87.0 80.81437133170027
90.0 86.1406053179625
75.0 81.4751750706083
87.0 89.69506879446874
86.5 91.48272728059662
87.5 83.21794169267248
89.0 94.06774351301299
88.5 86.19454704056967
88.0 99.78413958534709
91.0 86.6564506064715
92.0 82.99292419397025
84.0 89.1599159524174
85.0 99.4450995992662
91.33333333333331 83.25294766219872
90.0 89.18318296984161
87.0 90.13089118402323
87.0 76.65651843488877
87.0 82.65356266859007
93.0 98.5415410616544
84.0 92.17952666819208
79.0 99.61240629014617
83.0 95.89994560232985
86.0 92.13997216237986
77.0 85.94983496707383
79.0 90.2757966824436
80.33333333333333 88.50564716445942
86.5 82.11428624604179
88.66666666666667 95.29511418421559
88.0 86.49907229455769
69.0 89.72212057026296
93.0 86.23529419600936
88.0 89.70606035815109
86.0 80.46417124398982
85.0 75.52495751066182
84.0 99.56518009736298
87.5 89.00124706051496
84.5 89.95737152358298
84.0 84.30554341741605
83.0 86.04149843801238
81.0 98.85727627960166
85.5 91.49823196353914
89.0 70.39520876505941
89.5 97.8713740151343
83.0 89.65234865013227
85.0 83.07416212860484
85.5 85.79630560792498
83.0 84.7092344289268
91.0 87.50211447606233
89.0 86.54905174150662
88.5 97.2760866356254
76.0 96.40716187166107
85.0 93.70791043750323
83.0 93.91561486569353
83.0 94.24525155322365
80.0 70.91957268495977
78.0 99.20502248511079
82.0 84.36742788281748
87.0 76.6436199116029
79.0 90.73161097927853
87.0 89.76284239402462
66.0 98.11803228290292
87.5 86.4575981406414
85.0 90.17438892851679
88.5 91.67345216610599
82.0 90.20827034461321
78.0 85.4011555235806
82.0 87.88951546407253
74.0 89.74841419838158
91.0 86.16495086564935
83.0 89.22263941067627
86.0 99.55088486682322
92.66666666666669 92.28790905901998
85.5 90.23279907526106
77.5 84.7505382968253
82.33333333333333 85.94187043494682
79.5 86.51706876330158
63.0 84.97374132057962
87.33333333333333 82.35425641616612
80.66666666666667 86.39566045547475
85.0 87.2347689494836
84.5 85.63999602755027
87.0 82.63457658374809
60.0 97.14832307015509
87.5 86.70051505757232
82.0 95.83099326063001
71.0 92.33771066665987
68.66666666666667 85.2129274860017
80.5 95.33416520144615
72.0 93.43164748704905
69.0 91.0009992435132
91.0 95.22351715646286
71.0 95.05003281952621
86.0 88.91379598652391
83.5 86.21989677518567
79.0 98.86500957893227
87.0 95.53804135637533
92.0 79.50738025235518
85.66666666666667 83.13805339261228
80.0 91.72455374644076
65.0 83.62112634844618
85.0 90.876366507384
78.0 88.90978894386113
84.0 84.58581110677761
86.0 76.4369115273289
84.0 91.09892960542518
84.5 80.682063432385
85.66666666666667 82.17470343374791
83.0 78.47446538429584
79.0 89.90655661834248
80.75 86.46601646391385
74.0 99.25693967760763
84.33333333333333 93.12186738623458
82.0 89.75518908680768
78.5 89.05217576201899
82.0 92.02463066615488
89.0 77.47402154358647
85.0 93.96711743982313
80.0 78.97816437674882
82.0 91.71272737096577
83.0 88.52049423125014
85.5 87.52240405997065
85.0 93.1579530936013
88.0 89.87298683411468
88.0 82.86666860226303
87.0 81.51671464759585
91.0 78.80375089583642
88.0 83.88189832637981
88.0 91.66464021108666
89.5 87.61784956128426
81.0 88.24507132420266
91.0 99.42146151213129
89.0 90.66981973380994
88.0 90.04433440495917
90.0 88.8707257087723
88.5 99.04504068505268
90.0 81.81884410537201
89.66666666666667 93.11289307327576
86.0 77.40697759058773
86.0 98.37179536007105
86.5 90.81569380981301
87.0 82.92543463501836
82.0 84.72702525948479
88.0 86.3588933797448
82.0 76.2925563406504
81.0 91.67483174539917
78.0 80.36099054391022
90.0 88.47138496342164
90.5 91.29632657375518
85.5 88.40783941134966
86.0 88.22770795122437
77.25 87.38645888312868
90.0 93.64069772280897
89.75 94.36924543445889
89.5 89.81317193230092
92.0 98.92365042702124
87.6 92.4037418743869
93.0 87.14627910176388
86.0 92.97427405475001
93.66666666666669 88.86035649678593
85.0 90.10168756649121
86.0 92.95554519141943
87.5 74.68669523309802
92.5 92.67979554948678
92.4 89.72020170719158
91.0 89.20309495222962
86.0 89.05197340853327
74.4 85.93374270620997
66.8 89.15584896519509
93.0 92.70069130388919
90.5 96.9320997490431
85.0 86.49767459801112
90.0 96.32275763396636
91.0 88.61731010746226
90.0 89.33455418366815
89.75 90.71006900556128
87.6 94.5868488692009
94.5 89.1327110253256
92.0 85.95458730070953
90.5 76.50137687890394
89.0 83.55420510679858
91.66666666666669 89.48162151042072
90.5 90.30499926617446
88.0 88.50481210937977
89.0 99.10459939627697
82.0 86.04043125775722
88.5 90.68407187470686
86.0 94.57598788925414
78.66666666666667 88.44032472708999
74.0 88.78742686306241
86.0 93.29892788246906
86.0 87.31868239800448
81.0 84.44134805509519
87.5 83.54466935163502
89.0 89.91783713225779
90.5 85.71855469362389
90.0 84.55674653720759
68.0 93.01443604384407
77.0 93.12954886796452
75.5 86.48927520558664
85.5 92.49107400734997
61.25 87.90493418338986
69.0 84.2969922246943
71.0 82.40954380027809
84.0 98.92902473635264
87.0 85.98308770698296
90.5 97.83330473382632
81.0 72.79050139480897
85.0 86.89793269888436
87.33333333333333 87.2885327863344
87.5 91.13505459726105
78.0 88.87655202584637
87.66666666666667 91.22336857472808
71.5 86.20993938160623
69.0 95.19026914008532
82.5 90.93713667604175
85.0 94.67920967164622
84.66666666666667 86.91343818060696
86.0 86.82870127129392
74.0 78.9972244987943
88.0 91.16466889401191
77.5 92.02284740884423
89.33333333333333 88.23468943374681
87.5 85.92645379702748
93.0 97.53265541574963
90.0 86.95674328390997
88.0 86.39929355182497
88.0 88.81989616820478
88.5 94.04262040217534
90.0 88.29613190435171
91.5 86.0328321677935
78.0 86.45070099234259
72.0 91.42160622297058
87.0 93.09840810826799
89.0 85.04548023392334
86.0 87.12064183173365
89.7 85.48925350436406
87.66666666666667 77.93063578056928
76.0 97.98043480708824
89.0 92.13846122297844
92.0 93.27340597314985
91.0 99.52038602438338
88.0 98.30003899680024
92.0 92.11155063502629
93.0 90.6614484434381
91.5 90.12777876811593
88.0 93.74086072139441
90.0 92.37743478800813
85.0 91.89408461870713
87.0 74.93448275800112
84.5 92.62613866967742
85.0 85.20663936436699
90.0 94.6300567282334
90.0 98.08926171104775
81.0 91.74928186291832
89.0 90.11002455686743
83.0 99.61050989430666
90.0 99.31246589929167
89.0 99.19191979427447
84.0 98.27119042795812
87.0 99.35053259941043
85.0 81.07684638760435
83.0 91.80439680396798
84.0 83.99859284620325
83.0 88.55209347277507
82.66666666666667 89.90015325185826
77.0 79.13571368473275
88.0 99.11325403387694
84.0 74.45790403110331
82.0 78.405703005429
82.0 88.74728298392843
86.0 84.57190716526188
83.0 97.12273203674626
84.0 94.91436706860388
87.0 87.05407943964958
89.0 90.9879517684248
89.0 87.85379119021448
85.0 93.03064934767414
77.5 84.42527900337916
85.0 80.18967235247536
86.5 85.8519629136606
80.0 98.95572715508388
66.0 89.64562488194838
78.0 88.86058222450644
85.0 87.77977267881423
74.0 91.92670338876616
87.0 85.12358032927526
78.0 92.00442860209898
80.0 87.01282705737702
74.0 81.551517844844
87.0 89.25493541537568
83.0 87.53583500795682
84.0 98.57324119406195
84.0 87.93275479507051
73.0 84.62599484585701
76.0 98.65909663511798
88.0 94.40268651848129
82.0 89.93197558000917
82.0 97.93711004965104
88.66666666666667 90.0293599634216
82.5 82.17915118306529
85.0 87.09193413580164
89.0 96.42397320608464
86.5 89.76145418797029
87.0 89.45503585738864
74.0 92.80652245532144
78.5 89.95290467600942
85.0 91.27921628227
85.0 94.76734092517474
85.5 87.79257305182958
85.0 90.40643517823949
78.5 82.52311759190293
72.0 79.72280196731388
82.33333333333333 89.11977980206707
81.5 85.18904261403239
82.0 83.71991519484754
90.0 81.5589512767962
82.33333333333333 85.0681691147685
86.0 76.10552312993018
80.5 87.85915020660177
83.0 95.35305784572263
83.5 90.0269903568023
59.0 85.4332963562547
86.0 81.92883821333922
87.0 91.67253346579379
83.5 89.40642520171677
87.0 78.43007794214317
89.0 90.13074824565315
83.5 96.22885114271004
87.5 85.16309875669025
88.0 90.2632316668551
59.5 81.32634284881652
71.5 91.91544602533551
63.0 89.2736445918057
80.0 89.81581565706144
82.0 83.54059366344102
83.0 97.300892523486
84.0 90.74363437924325
79.0 79.52664845733763
72.0 94.44237146951419
81.0 87.38616853392564
86.5 89.00786491229468
84.5 87.00473461371303
84.5 91.57527162989759
83.0 91.58319551768341
86.0 79.34474733049981
63.0 87.65900819547224
84.0 91.05259104968243
85.0 91.08314419150378
83.0 88.25892913613154
83.0 91.85035415861869
86.0 90.27175458771009
77.0 88.4800970413288
86.5 89.84951654358963
80.0 99.45592763633543
77.0 87.64437174420853
76.5 93.01984189486983
85.0 92.50432191351187
88.0 92.85765197421964
85.0 80.74161214592831
78.0 88.44262657440107
78.0 94.45560664798364
83.0 97.0768744968644
73.0 72.71569256907914
78.0 76.43814683218325
78.0 88.41234816310521
82.0 92.09974393282701
85.5 83.73294862156187
82.33333333333333 91.8812109987312
84.5 93.15284470414564
82.33333333333333 81.35936271464959
85.0 98.62435091997159
91.0 75.39349672564266
82.0 99.5754913559795
87.0 81.0381147318586
86.0 87.1994056406765
83.0 94.05465816804815
69.0 87.39273670266692
85.0 92.87140336697819
89.0 92.4148577187579
82.0 88.36413134764743
86.5 98.37200506006425
83.0 98.64216677551671
80.0 89.82443084881247
77.0 78.19668572591752
83.0 90.47704992558273
83.0 88.79385032490123
88.5 87.9872097016916
75.0 93.37494067784968
91.33333333333331 81.74444579485177
77.0 73.97934217840667
80.0 85.8018875810819
79.5 93.50355707125446
78.0 95.66349398579904
85.5 90.05836833151469
79.0 87.18343758264126
78.5 92.40425546822624
83.0 89.64328059368707
77.0 98.16471446963979
83.0 90.51888714040379
83.0 87.34162043469313
83.0 89.7244527194787
82.0 78.86725997525139
83.0 76.60794089532973
85.0 92.50673795593615
64.0 93.16568333741787
85.0 85.5519962341455
85.0 76.20984901960107
71.0 84.07090366317057
72.0 88.6524853427612
84.0 86.90348818854847
84.0 93.23804590626708
82.0 87.04611198430472
85.0 85.14937292558584
84.0 92.26118034723909
84.0 87.93239676089017
83.0 90.522080331808
82.0 81.18391714564869
81.0 85.2873409413071
82.0 98.25706620460053
86.0 91.38966641819277
72.0 90.89100711470145
80.66666666666667 86.88539079152426
82.0 99.4573287223435
76.0 89.73789050978421
73.0 88.43605294145047
57.666666666666664 89.46295068399456
76.0 93.35178872569053
83.0 90.51406479471015
86.0 87.03058170646717
90.0 88.77418541556182
85.66666666666667 85.80717173801915
89.0 95.86028343776721
88.0 90.94437105428754
74.0 90.69309918331363
74.0 81.63573089402385
81.5 89.66362277633374
91.0 84.85583000793797
85.75 87.68505340118496
89.0 87.73874798534196
86.0 89.29572165185544
75.5 81.89165883406669
72.0 93.4823220064362
84.0 94.49973577143183
85.0 89.71848885836205
85.25 88.78316899100895
81.0 94.77183387507657
86.5 80.08613795382557
87.0 96.6573549051729
85.0 91.74704283999966
78.0 82.61968714128116
83.0 84.45847192185195
77.0 84.5874623119662
87.0 92.2600377052763
77.0 84.47039723026697
78.0 92.80585887058925
79.0 74.88320219677053
73.0 85.77389087617964
82.0 84.430619092153
79.0 84.70965138381355
79.0 88.53838298968122
80.0 93.24213376794043
73.0 91.85504796477282
76.0 91.41658546669997
80.0 88.56904426550739
77.0 76.43361206538863
75.0 84.306565942046
82.0 86.74962613976538
80.0 88.02350296414586
86.0 94.0808523899831
83.0 99.40936935895938
84.0 90.52780877795784
89.0 92.70355213672705
87.0 93.32239660889388
92.0 91.90918059539956
92.0 89.99221897185645
85.0 86.11204570739491
89.0 96.26007948753049
86.0 83.85848655625969
85.0 98.66116094711846
74.0 99.51886639821569
80.0 99.15106800507625
83.0 99.10853112188734
83.0 89.88047556070258
77.0 93.9237308406088
84.0 97.29099239105798
86.0 97.7776422451403
79.0 81.76409149111757
78.0 93.52886268586754
75.0 82.25148112100034
85.0 99.4461338031402
81.0 84.49920175027779
84.0 90.03969052973966
87.0 99.20493477989685
77.0 86.27518236952412
89.0 85.91735735431403
85.0 99.29827965098583
82.0 78.79395932150423
79.0 88.34297399373088
83.0 91.83120837199372
79.0 93.21515279988411
88.0 85.98247613444198
86.0 78.25866405888583
84.0 89.67995509621196
92.0 92.51342525193019
91.0 79.77957874001356
90.66666666666669 82.3904073725251
80.66666666666667 90.37617658734415
86.0 95.31333286693764
89.4 88.65269065242049
87.5 89.79234897306223
85.75 92.41585160037478
86.5 92.52649616753993
85.0 89.07141014261484
90.0 95.6551950011391
69.5 88.33087608916455
78.0 74.47531918693755
85.33333333333333 91.74475847144944
78.0 96.36867714809689
85.5 89.83077450597776
83.0 84.05174818205262
82.0 98.46199813462756
84.0 95.29782404091304
84.0 83.9967029736893
65.0 99.40229608975444
85.0 94.33140625657144
82.5 92.07438100702807
89.75 85.80769437929484
87.0 99.31425565627913
75.0 88.10212773199878
86.5 90.9405658274413
87.5 90.70169799523663
81.5 95.73023517770096
87.5 90.8001807026746
83.66666666666667 82.84787864113683
81.5 87.2360742997784
83.5 92.86438684536846
81.0 82.99570718580014
86.0 90.0649540103666
91.5 87.32458211992935
81.5 91.658206115229
81.0 89.0400169784777
87.0 88.81721383428575
85.0 99.45487226556008
91.0 94.69302936954402
90.0 80.39878334655364
85.0 92.07618592034275
81.0 81.22097107956009
86.0 89.34088099416971
89.0 89.16441023486416
91.0 93.74281690987628
90.0 92.0199083368115
84.0 84.42088614364309
83.0 71.86383734379898
80.0 99.1552749412226
85.0 91.48124363607558
92.0 86.80601312969077
82.0 87.51836678585741
78.0 79.1207895463127
84.0 89.41409266736562
85.0 93.21777007144063
88.0 83.30263701418448
88.0 84.64602178931789
81.0 85.13998664332453
88.5 86.21445982734502
85.0 86.83413962811558
87.66666666666667 88.12593751673586
81.5 89.07331514422322
87.0 97.85312194775032
85.75 79.6969944773723
88.33333333333333 91.71081113079671
84.0 83.73355633335765
84.0 94.20999822941107
87.16666666666667 89.74029776857833
90.0 86.22599102870906
86.0 83.39488234405123
85.0 80.36430354353958
87.0 87.66623113241894
88.5 86.69459720288077
83.0 89.30678572615885
85.0 99.52139454821878
84.0 75.5288058350191
82.0 91.36528209268003
74.0 90.1442572382883
80.0 84.39141551093411
78.0 89.13137561993868
84.0 92.13141944868359
87.0 90.23996556709673
84.5 84.0098640299347
71.0 84.20253110982601
85.0 79.57723482549733
94.0 86.82845942934335
94.0 91.80060850465037
90.5 92.23193377746028
90.0 93.5263518576186
86.0 93.73185710193968
61.0 93.42109818066902
81.0 82.49462880327836
71.0 92.30061632356133
89.0 93.82915316251115
86.5 85.73644480890594
87.5 86.4050987160796
91.33333333333331 82.87534105076121
85.0 80.0537996013802
92.0 80.44346934333177
91.0 89.13813010642625
91.0 99.16233960690582
90.0 96.32304958261422
89.0 97.505165524938
88.0 91.19430775321936
92.0 91.20565161061643
88.0 88.86867535435051
86.5 88.48239462349454
91.0 96.86122868085585
87.0 98.70195778930433
80.0 83.76070981359916
87.5 95.24347915657268
86.66666666666667 90.80289402044795
81.0 99.04328407120013
92.0 87.85325292986764
81.66666666666667 91.38986859463162
80.0 91.84024573649513
88.66666666666667 90.82281485279402
67.5 82.47833835923095
82.0 91.13107570934747
84.0 87.86517973425865
88.0 93.5611068494193
85.0 98.81076069741968
82.0 94.38640274828614
81.0 94.29828528449326
85.0 99.71658231094743
90.0 87.7225976533806
90.0 89.51115605412755
83.0 79.12301992254173
89.0 78.36755240259082
83.5 94.46790204196442
85.0 94.55135015711808
77.0 81.48043772996097
84.0 94.2330602049333
90.0 85.40762138800388
80.0 88.793781701192
89.0 89.50252024818326
79.0 91.99252312207047
88.0 99.73871905026816
82.0 85.29343381417654
85.0 90.3049249145177
78.2 86.41656251461531
79.0 99.5068337234208
74.0 92.48971884278735
78.0 82.66802422673273
93.0 97.86058009694639
80.0 99.23374469896191
77.0 83.71730475765705
85.0 82.9735703464209
90.0 85.31951064786458
86.0 82.83324484144778
88.0 86.96569971521093
89.0 78.80314470380247
86.0 94.43112687897033
82.0 63.57536214673477
90.0 79.15457000545267
82.0 95.93805062176752
64.0 92.84144984393609
89.0 79.61382546591322
63.333333333333336 83.55769838732236
67.0 91.72983960616223
87.0 87.89555100468223
69.5 85.78321509738322
82.0 86.61481706641077
90.0 86.27013136404834
83.0 96.57060349112415
90.0 90.95112238343253
90.5 82.49805422797007
89.0 96.10372231643348
90.0 83.91223289447215
82.0 86.0232797481407
82.5 90.30411760237136
89.0 94.51128089002844
90.0 76.26694352101225
86.0 85.986172199587
90.0 82.58515572310664
89.0 96.92811550437932
77.0 88.3314871259888
75.0 98.95891164509169
76.0 92.45630604871704
76.0 81.21307417288237
86.0 93.9292435600638
78.0 82.751036930096
75.0 99.20738736439726
81.33333333333333 79.06014227421724
69.0 91.476036219476
73.33333333333333 85.00921700255209
79.0 92.19910574391845
82.0 99.46098232253568
77.0 95.04980814693333
63.0 91.76716986878574
69.0 90.79653292097218
77.0 90.05146557189134
76.0 98.14214669131799
65.0 89.38268640998622
74.0 87.62358313671668
72.0 94.25030675007801
74.0 93.76773826654241
90.0 94.31802852849867
89.0 87.31293287893622
89.5 91.28966728659323
82.5 85.44666993943474
87.0 90.85626402362777
85.0 89.57328240686088
85.0 99.08405443819117
89.0 94.14885445093711
91.5 86.95190168569658
92.0 84.68596911402254
93.0 91.28986101535492
89.0 92.73817489767342
91.0 89.01809552742358
86.5 92.24727127521713
89.5 95.54900940043495
81.5 91.32898959469988
81.0 94.19162723848096
79.0 88.87608320184316
86.0 85.69712648642526
83.5 91.873850521986
84.66666666666667 89.1757452523532
86.5 81.46093890622844
82.5 80.15666837322524
77.5 84.51515854458059
77.0 93.70386236560316
74.0 97.54300579410366
75.0 88.15394447570583
79.0 95.63473545147977
78.0 82.12475086483147
81.0 90.2512427601987
75.0 74.46626410355559
81.0 91.2428851670453
72.0 96.8808076990196
83.0 97.65682715849428
82.0 97.87385087266559
75.0 89.55944397887026
80.0 84.52048097112271
82.0 91.46064825686999
81.0 87.84805652754176
81.0 82.70937955045474
77.0 91.61860839685751
79.0 97.16468172936534
83.0 89.89973168310165
75.0 93.89313909230297
79.0 79.71217149854513
80.0 87.23245503825132
78.5 95.97818435454538
77.0 82.90949747661215
85.5 83.77269482109384
81.0 87.86495835187435
82.0 90.53309615056641
84.0 84.81797563794804
79.0 90.78970384909353
85.0 87.87138120208678
83.0 88.8495833370406
82.0 91.17486891950855
79.5 81.39509215647624
70.0 96.04459022437382
79.0 92.40185443879437
83.0 71.76013373254102
86.0 87.86727844283804
75.0 90.4661348993099
80.0 94.87690973724321
90.0 83.16931363543159
86.0 69.23422745619678
77.0 99.26915450607872
77.0 90.54652959650508
81.0 99.09351897894122
85.0 84.51570774037522
79.66666666666667 86.10666868686693
81.0 99.30928345462556
87.5 88.17153330246295
68.0 88.79249952003576
72.0 83.73966905082699
76.0 82.97628201382446
75.0 83.32962524878305
83.0 99.4127347779451
74.0 86.17069981550084
75.0 88.96447242789112
80.0 88.28912825414838
74.0 84.52132832806075
73.0 90.9785475866781
81.0 73.08586046332833
73.0 96.26353250244573
73.0 99.08434075279341
84.0 90.80079735848012
71.0 89.87934226172197
74.0 90.67965507405572
57.0 84.88526608998066
75.0 83.86388330492679
73.0 80.18804508638418
79.0 53.24956467631697
68.0 87.39776637389663
73.0 92.77366651228776
84.0 93.65730470636183
85.0 90.1334001379184
80.0 84.46897814448569
87.0 95.30460559039464
88.0 86.49178656681019
76.0 92.3197163139946
85.0 86.12080133450948
83.0 92.9705721404251
85.0 88.3304706286703
58.0 96.08993284818033
54.0 92.01638906105045
66.5 91.64692787570388
81.0 84.63561671794594
54.0 84.13599997134533
69.0 95.63141197905945
58.0 79.93953237097247
90.0 89.0129957659105
83.0 93.72747700762194
87.0 86.42870295738877
61.5 94.35078115385069
81.0 89.48988006647411
79.0 94.63814452982776
90.66666666666669 91.50067273534994
86.5 87.82796698132844
55.5 92.89877804187373
73.0 93.4553508317958
78.0 94.0737825713304
63.0 80.08521216599544
80.5 96.40842990413806
82.0 91.74183107918043
76.25 91.21661831078048
68.0 98.07207746272472
53.0 87.21432889642571
77.0 99.2528242293156
53.333333333333336 90.88443685013185
49.5 84.79488165408125
40.333333333333336 92.62547306954957
64.0 90.77201870907442
56.0 77.05147951650983
48.0 77.96957507613304
56.0 84.66186879584056
67.0 89.93401672073225
81.0 90.72246103157244
81.0 90.69020083475866
73.5 89.41013893911155
63.0 92.63476986206155
72.0 78.29206732492014
69.0 88.18942425442505
79.0 92.53707539651151
81.5 93.22887319968908
47.0 93.31986680046327
75.66666666666667 95.41128514572209
80.0 85.12372189290741
50.5 94.24114080308694
66.0 91.22729167623068
81.0 81.80948267357505
80.5 99.42770653962386
73.0 81.79910788393653
60.0 93.54830347661877
69.5 92.942808656761
74.5 89.78947829193551
57.0 96.35815615314662
75.0 93.0834356854606
71.5 80.56056425625668
47.0 88.96117158003405
85.33333333333333 91.7090570228633
82.0 86.02136005083305
76.75 87.24244527008884
82.0 86.76988260236224
81.66666666666667 85.14571718564432
62.0 92.96095468117433
62.0 97.86927715975705
84.33333333333333 87.15643457904905
77.0 84.38048292354382
72.33333333333333 82.22092298644937
69.0 85.74696171743176
83.5 83.62648511248022
72.33333333333333 80.83999931446068
64.0 94.49241914651408
67.0 88.20875028507437
56.0 93.16110589792933
85.33333333333333 91.72163545073958
81.0 88.42799049697734
83.0 97.47978886044541
79.0 83.3006393990782
75.0 83.29563886928136
88.5 95.47473349579319
81.0 82.60337782979842
78.0 78.47362882566419
86.0 92.4795720734791
83.0 83.56381165254007
63.0 93.12823250712422
79.5 90.95083463041304
79.0 88.843761467434
86.0 85.41529100348434
45.0 87.1846767771756
43.5 91.73028518226589
71.66666666666667 89.61889444997308
69.0 83.83197820618014
76.0 92.63473264575322
91.0 83.15881510905969
81.25 86.21665879471958
83.75 86.42913788064145
86.5 85.98897980353306
86.0 83.53417837877609
75.0 91.36078076135499
87.0 84.91768406742653
80.0 86.90371105508432
87.0 83.64544567165026
80.0 91.74128650911571
85.0 87.87256876480664
69.0 96.45763071787553
85.77777777777777 89.37069076640127
85.14285714285714 87.95013878206262
85.0 96.1983675542607
76.0 77.56339285187478
89.5 85.73304730713984
81.0 85.02988071832745
88.0 92.88642571333006
86.0 88.74150032940273
89.0 94.98757265226787
76.0 85.37549629823314
77.0 89.72831265326788
86.0 76.63342709453983
75.0 93.51417119950477
78.0 87.54115580590536
77.0 88.31296716467727
79.0 91.56798045337216
86.0 88.24166033639152
83.0 83.25002876191542
90.25 92.73523900314112
87.5 88.12240267367274
92.5 92.33813099752373
85.66666666666667 84.30892003644395
71.0 89.18756228721463
83.0 89.7754413614457
69.0 73.60411093001463
81.0 83.02700727044864
90.0 92.0342589679262
75.5 91.9981334435262
86.0 93.55551060865545
80.0 99.21873954304719
60.0 82.8860851288335
85.0 87.66450590247327
51.0 93.58404636813036
62.333333333333336 79.7629786779838
80.0 80.80777597901107
62.0 80.99313476341929
53.0 71.8113375294735
76.0 99.62150362473872
72.0 94.45238862240075
84.0 88.81652418868899
82.0 91.8841917325441
86.0 92.14108653659329
66.0 85.4966552364022
84.0 88.68154474703039
72.0 88.03652220891692
65.33333333333333 94.37760305868878
56.5 84.57783552228068
59.75 94.90440781805972
82.66666666666667 89.55030087873574
66.0 86.09347658780081
82.0 92.27340085260317
85.5 90.02014832711221
71.0 87.87645424878441
73.5 90.75698395934076
86.66666666666667 92.6266478270862
80.0 90.587878385212
76.5 91.51502296430426
85.0 88.63302800824037
65.0 86.54307246423943
78.66666666666667 85.91536625831262
60.5 93.08347924324745
76.25 91.89140323798891
86.66666666666667 86.00411378337324
78.33333333333333 92.51118198896933
68.5 91.61158937944049
88.66666666666667 89.61726171469938
88.5 87.45355005787043
64.33333333333333 89.79953648607281
81.0 92.8530937612219
81.0 95.56451504281338
78.0 90.43230763729085
78.0 92.39977730456212
76.33333333333333 90.27282205406038
84.0 88.57324298355438
85.0 86.13278875237252
84.5 84.85154858379568
81.0 86.97708716908116
79.0 89.3534067485134
82.0 94.52641462290342
89.5 91.98752669852581
89.0 92.6636671029943
88.66666666666667 82.24831719386478
87.5 85.19679193142426
71.0 96.1533836818806
85.0 95.74790028880312
80.0 81.95768911723495
80.0 90.32200326386783
82.5 91.53029945787215
84.0 93.26587162893165
80.0 89.9928009591896
81.5 96.34257037558847
71.0 93.54058135597589
83.0 90.47567519276089
86.5 86.26447515368538
89.0 87.04810615294305
87.0 87.78590841609741
83.0 91.81304127890247
81.5 86.25359736818355
88.5 86.72090373701454
81.5 89.37187387203417
83.5 89.11273742426454
86.0 90.42191904761626
83.0 87.07748396908285
81.5 96.4369202922142
82.0 78.91375982731255
78.5 88.02284221938282
90.5 87.05095093642257
81.66666666666667 91.64407995503724
75.33333333333333 91.33257883765098
84.0 96.57051404151679
84.0 98.20471075087276
87.5 95.79429349795492
76.0 86.02259345016782
86.0 89.95068724282555
85.0 98.59783157730658
79.5 77.60407013843087
68.5 95.83481915556094
86.5 83.94880047041421
68.0 96.43452477528527
83.5 94.45206578950847
85.33333333333333 96.97870513657453
57.0 89.07272851752305
86.5 77.35026348298234
85.0 80.38737513229694
76.0 98.95095853674466
82.5 87.6680157557269
78.5 88.44259598861022
82.0 90.55623986729081
73.5 87.61583184666144
80.0 86.26334647279187
84.5 88.20371664409605
87.0 99.17234099679808
75.0 79.5789286809475
88.0 79.24211757714168
90.5 89.21755243253568
92.33333333333331 89.18648363538264
91.0 94.47978543332356
83.66666666666667 91.98307818483018
83.0 81.20214947964485
65.0 96.81851729696736
78.0 84.07800278058356
82.0 85.98660811934512
78.0 79.69505823294946
75.0 78.52605856781246
85.5 89.6846913670738
79.0 91.51277457042235
80.0 81.50502367998767
85.0 91.01702205783721
83.0 76.45780226102477
83.0 75.03429513791885
87.0 80.23296298006196
91.0 94.42913160197885
85.5 99.44831728050842
87.0 89.82782378615855
86.0 98.78402509786248
86.0 89.0797410776483
81.5 88.71843538344694
81.0 87.75761425718464
86.0 92.10066522832777
81.0 89.14262332876802
88.0 81.44464433641168
87.0 78.36384757793611
77.0 99.33266133806342
88.0 84.34780776180668
74.0 89.69871619869821
83.0 83.31292077731672
81.66666666666667 91.52472071752918
79.0 83.46568741780199
76.5 86.67518325168307
75.0 77.25044879918126
72.0 68.04315726837648
76.0 70.75263880828203
78.0 91.65938438907381
81.0 92.23148580065333
82.0 92.30890162574845
83.0 78.02373625349958
78.0 91.8724646901356
74.0 87.32300698554019
81.0 97.43420763950317
80.0 82.7767137344213
74.0 84.63681755656597
80.0 99.19747719636626
82.0 94.55265709357192
83.0 99.41096245319576
78.0 93.86081801525876
84.0 99.34803730964835
65.0 97.18735093568482
87.0 98.03516287073218
81.0 84.35555355513588
84.0 86.6917358682462
77.0 93.257237530924
78.0 99.10263613394683
80.0 82.79737883918509
76.0 84.15821668071611
87.0 79.35769573613591
72.0 86.47130712283317
73.0 91.55716267815511
83.0 93.50846330654647
88.0 89.04490672277579
88.0 99.08872325513978
88.0 90.0103030435734
79.0 88.28601666081906
79.0 84.38307490106347
77.0 86.37973387721038
80.0 89.42439794954755
85.0 75.10617062151417
84.0 85.15162739346071
77.0 84.03116919176902
82.0 99.05657118455204
86.66666666666667 88.30102265573069
58.5 80.27570835107471
87.5 78.10056964385042
84.0 94.58131051781936
93.5 90.9034923714984
85.33333333333333 90.49237409868735
80.0 93.97664728229921
88.0 91.90033794513599
92.0 89.09569986932915
88.0 94.4320749366538
80.0 93.7940584892512
85.0 94.70222274335691
92.0 91.01677586253525
72.0 83.57766717068779
82.5 97.63423215380008
80.0 94.57629459907326
84.5 82.88047561300638
89.0 83.66786515478135
86.5 87.69140718628083
69.0 90.01986717334714
88.5 88.11079979157614
75.0 83.01242032466708
73.0 91.65108866422113
79.5 89.32961236294032
85.5 83.11494369007876
91.0 94.07283091962503
84.0 88.71647564704364
72.0 99.54958774048782
79.0 90.07599683086922
80.75 93.52699790236541
78.0 76.29295506075145
77.0 99.63643344277241
89.0 94.93814803612098
81.0 89.65879059056103
80.0 92.66420082205748
84.0 97.50935083271493
91.0 87.76565769334219
86.0 94.63971489457096
82.0 71.38456302093094
84.0 93.66852508020253
87.25 86.99619721298161
84.0 90.55108574885186
89.0 99.34240424107958
91.0 96.54640870729693
83.0 86.40422756234604
90.0 91.97895132965739
83.0 91.12642654257444
74.5 86.21236945026745
88.0 89.36264724851694
80.75 95.13213421276498
80.5 84.42919543984033
80.0 88.1445849048333
82.5 82.89722988705967
89.33333333333333 92.78181689746192
85.0 97.39045141299104
86.33333333333333 87.96214072362625
87.5 91.43725147086374
80.0 87.6337669797082
85.33333333333333 94.95064561882232
90.66666666666669 76.94119242107668
76.0 85.13651572876137
93.0 86.2447909638585
88.5 91.36404357826126
84.5 87.40370950288317
84.0 95.57284698598544
89.5 85.33606554870916
86.0 94.71093749455838
90.0 86.46606863244432
83.0 95.23835343755933
88.5 88.49365233748307
86.66666666666667 88.2931896867575
83.0 96.61351844746086
87.0 87.71423083748745
82.0 94.5982782060991
87.5 84.68454111016122
83.0 93.25776551808337
83.0 92.55641515610664
86.66666666666667 82.30591110638146
90.66666666666669 87.92510101787616
86.5 88.70580031892847
91.0 88.69040173749728
89.66666666666667 86.0284661626001
82.5 83.96938695527102
89.0 93.82533925361497
89.0 93.37805960127122
85.5 89.8008607753053
91.0 84.32209755388472
91.75 89.6837778582285
87.5 86.94005934499003
79.5 82.1242067409828
72.0 71.38909078577956
80.0 93.83238085232259
85.66666666666667 93.76349574085975
85.0 82.94956131598192
81.33333333333333 88.84283097671263
88.0 89.38031119949001
80.0 94.3439304697258
73.0 93.14660237594127
88.0 67.34863447466255
88.0 91.15165514071909
84.0 94.69769756854248
84.0 92.8250088423457
84.0 99.30724112102605
73.0 94.17629780607145
87.5 93.02432406595985
62.0 91.0986904818047
71.0 87.81289294931136
90.0 94.33782187889591
87.0 93.58541673660791
78.0 94.94995725145401
89.0 88.01454717416158
85.0 79.079989862163
89.0 94.90287928059455
89.0 98.30193234850228
82.0 90.75214914714394
82.5 68.69425051828777
83.0 79.65292874626036
84.5 92.43340429064115
66.0 93.55502564474985
83.0 77.29531582957542
80.0 93.56951525931674
87.0 95.12872077927594
83.0 99.06131861616223
78.33333333333333 80.59400095509739
87.0 94.00135567634506
83.0 92.78515269816991
87.0 74.35172750203594
85.0 81.02975023608596
87.0 84.95786381815455
90.33333333333331 86.4419150366555
85.0 92.28992069157596
86.5 75.27317851904616
86.0 81.11021102242847
85.5 90.72044826912897
85.66666666666667 91.86421711789679
85.0 89.4092248626309
80.33333333333333 97.87098259914487
82.0 99.23764416039651
88.0 99.75147475757618
86.0 99.1997548794495
88.0 89.64562360525221
86.0 93.13809832195378
82.5 98.57798289489577
81.33333333333333 91.06521283128038
80.0 96.81348580573803
86.0 94.00612426049646
87.5 88.33304576141522
84.0 91.65251921962052
76.0 96.60589957379
86.0 89.53253259209556
83.0 96.85555941630227
87.0 58.81348478396916
82.0 93.65247375722441
82.66666666666667 81.59492366024512
82.0 88.50592579399633
78.0 96.38933499700364
76.5 77.9464111940357
67.0 87.84806536670784
86.0 86.06783301719119
80.0 88.37809711383974
84.0 92.92614160405302
80.0 77.84801089730516
80.0 91.56346472397468
72.5 88.04387810122329
85.0 86.05021708743999
84.0 95.33940617039137
85.0 72.13896508115914
81.0 89.06427160628532
91.5 80.39094954153911
86.5 87.68497222322786
76.0 83.85134906076645
89.33333333333333 87.73289625110654
84.0 84.9041889908302
85.66666666666667 89.6934432540083
80.0 86.92196928095154
83.5 90.64564847465724
75.0 90.13624342578142
85.0 87.45867830590743
80.0 85.42488485510464
84.0 98.1961125703729
85.5 89.64358727353107
81.0 89.02204529492153
82.0 99.04484118213229
80.0 80.02722879549381
89.0 80.1720205177687
79.0 89.87958614391316
83.0 99.36580670636181
74.0 80.4843721801458
85.5 87.31644892404084
84.0 68.1165262004153
84.0 84.33723287855238
80.0 69.7803033031921
81.0 93.56821659977474
82.5 85.26326360098282
86.0 88.18865833406522
80.0 98.70167321558753
82.0 80.32779538415676
81.0 89.43821040157441
88.0 94.86763815836161
86.0 88.47263733972865
81.0 99.80218128054588
86.0 85.06613668928983
88.0 91.83658172853768
83.0 92.31573722945404
79.0 99.12721769880991
79.0 78.64198166620426
78.0 93.09315644333867
77.0 93.67613735476037
84.0 96.99825010808287
84.0 87.10242584676809
74.0 85.62477344967795
84.0 99.55092033628257
88.0 94.53612751588595
81.0 89.8995205197302
81.0 91.51783948411702
83.0 93.88870685970932
82.0 94.06034601734831
85.0 96.22071668625698
84.0 93.25227480526226
89.0 84.57793411076754
81.0 98.93170395055152
81.0 91.29330635166731
84.0 93.87644487982222
81.0 98.17094645946874
80.0 91.4552084606364
77.0 72.7716060947928
85.0 85.58176189338005
69.0 89.67200849334577
72.0 99.08396778096223
76.0 92.55819965210344
78.0 92.53754216910569
76.0 86.85069446709146
82.0 85.73548649567482
78.0 76.22031411101061
77.0 80.34614293785538
85.0 98.53770617844387
80.0 88.73103538956953
79.0 95.9737832080841
72.0 90.4350858377882
76.0 68.52348663046398
77.0 94.99907404415148
82.0 86.83038508686909
87.0 98.7448750042032
82.0 89.92302775918806
84.0 90.3664622846991
73.0 93.0071659921207
82.0 93.22639495048959
86.0 88.01983468023309
79.0 95.09545657957767
76.5 84.60217889990818
85.0 88.592586163272
81.0 83.1367645582084
83.0 99.19130627969645
83.0 87.98288725522877
76.0 90.98545177167483
79.0 87.1862558055689
78.0 83.3534171574206
80.5 89.0866920712801
81.5 98.89109486598375
79.0 85.0839421442527
87.0 88.57256811417696
75.0 90.91383793655015
84.0 85.04721670619239
81.0 78.10644491349419
76.0 99.11341856655936
80.0 83.53310140510202
85.0 79.776504895162
85.0 89.74095903045533
80.0 99.50523057643994
76.0 89.58785635947476
82.0 79.89881474156637
82.0 80.5163726419403
85.0 86.268321287453
83.5 94.23614287124677
81.5 90.30199931491694
89.0 91.57010317216566
72.0 99.61802747360083
91.0 84.69953439923114
84.0 79.18183208913847
83.0 89.03857883394463
86.0 94.83838611459613
78.0 97.99712811813444
69.0 99.70710260871608
85.0 56.060331840828596
75.0 90.40932705226338
79.0 93.05002532240107
76.0 91.35030763274553
77.0 89.489563871221
89.0 91.71739985221762
77.0 81.76409650759705
79.0 94.77771700449463
63.0 88.060616989548
81.33333333333333 93.50743283217302
79.66666666666667 78.17119070419747
85.66666666666667 90.78909093310969
67.0 92.2763380389923
55.0 92.47163448146377
77.0 94.41397935704717
82.0 90.46777565024496
66.0 88.99291560844689
48.333333333333336 88.97717314074818
45.5 93.95128441154795
52.0 85.87807892497507
46.0 76.6704281210591
76.66666666666667 96.08515443246975
89.0 88.37502677471232
90.5 83.3853708619421
87.0 85.56652536938675
92.0 85.57697559082983
77.0 89.90907777287813
80.33333333333333 89.57968082711173
87.25 86.04233807633875
88.0 90.62290518976118
75.0 85.43948492182147
65.0 92.3817457250364
86.0 90.5989617707815
46.5 95.04704567809948
90.33333333333331 87.46008434007031
90.0 94.589518638586
79.0 93.14876739019942
60.5 91.01957152416342
63.5 83.30987468859112
74.0 88.12896502995996
70.33333333333333 88.5299171323427
58.5 77.67987420289522
90.0 82.52643212299185
81.0 93.7080480452757
88.0 93.47517469771148
79.0 85.4829329893627
79.0 87.56814521330435
42.333333333333336 91.54374337339792
45.0 87.24939497677188
82.0 95.63879629372929
90.0 83.6369748287444
46.5 92.55454716482069
58.333333333333336 88.52786537191471
83.0 87.77004607730458
73.0 91.37842848317923
90.0 82.27795881847194
46.0 87.17664069608047
50.0 92.66253081799258
88.0 90.06432659308003
72.0 91.23158052164283
72.0 89.03111755751041
76.0 89.5918259584488
75.5 89.3927229021643
80.0 85.66938041380452
80.5 85.51784909903965
81.5 90.3455224263048
82.5 92.35195381776428
81.0 88.0282032838029
60.0 89.77652228352902
71.0 87.18154029201233
78.0 94.72557126699768
67.0 87.0326286953876
81.33333333333333 88.98586539565035
71.0 99.39044523701025
63.5 86.0211481029118
58.0 90.745853054717
58.0 87.01268620740899
76.0 88.23508955677211
82.33333333333333 93.12782434387785
81.33333333333333 89.25476374810933
80.33333333333333 81.42512698281436
78.33333333333333 86.54918610522185
73.0 89.74810648520778
73.5 88.98398700808934
71.0 85.67819925001733
76.0 92.20667154494639
72.5 82.03604003023638
78.5 91.31843198864264
82.5 92.50928621022312
81.5 94.9883755102342
80.0 88.4668276578125
83.5 89.2950371053415
88.0 91.63222125017309
82.66666666666667 93.69077568704147
80.0 78.3049620921704
76.0 84.719641687996
84.5 88.95593432167279
74.0 83.28024225876017
82.0 90.87000703185979
82.0 96.94936705287871
79.5 90.99547388479458
83.33333333333333 88.50710333531234
90.0 92.99869797888898
58.0 93.25951741835969
47.0 97.29058418974833
48.6 89.18239402473398
85.0 84.16912067732893
77.0 95.88556254725775
81.5 84.95276744150146
84.0 92.19878142625541
83.0 93.15401952109409
82.5 89.67647165860836
86.33333333333333 87.7506120033297
88.5 81.49553177121794
47.333333333333336 94.81548011353806
89.0 88.74600761279956
82.0 87.11314861970651
86.0 81.193625164091
85.0 89.33350104176962
64.0 94.76948050067755
77.5 89.4694906553748
76.66666666666667 86.52843433839982
58.0 90.17137492328231
77.5 95.40266831895823
60.0 87.48351783972976
53.0 97.79744458570087
85.5 85.61696889258566
82.0 92.12455396658912
79.5 83.45446474855818
76.0 99.04372851819608
73.0 92.65082426545007
83.0 94.02668469300117
86.66666666666667 88.81616447522542
72.0 94.79695257136565
59.0 91.62011461834194
87.0 93.70604016003587
75.0 91.77471485420325
80.0 87.4300626857997
81.5 90.03467202327738
78.75 90.40686819899153
73.0 90.58550033196308
68.0 87.79056176959436
58.0 89.51491544089271
54.0 85.70013323898881
86.66666666666667 86.02049410969164
72.0 96.86037860870655
82.0 96.79527716468382
58.0 86.48436916842576
79.0 80.07155150144068
84.0 90.49667862031384
84.0 86.1135027393273
81.66666666666667 89.6024168121608
64.0 88.22277063573091
88.5 88.19928262104747
86.5 91.53543041808673
76.5 96.48172064435757
77.5 81.77769187267029
83.0 92.46804625264909
79.5 89.63047407960168
85.0 88.73356749745828
84.0 85.94153088581562
78.0 87.04275022132926
81.0 98.97647667178663
81.0 94.03359418116952
68.0 89.73377636729171
84.0 93.8653763959217
84.5 88.37551472957466
81.0 90.27191108041875
89.66666666666667 86.14586499657533
80.5 88.91649484517316
87.33333333333333 80.60547798000192
86.66666666666667 92.41978436950308
78.0 93.56868769807717
80.0 87.81772151807247
86.5 94.70263995361911
74.0 95.7685563437493
79.0 88.58703043473018
83.0 74.8318786457748
74.0 82.00869850059973
89.0 85.76031727458049
83.8 89.56019263842516
82.33333333333333 88.81981698685007
87.5 94.10609483481075
80.0 83.63316746187283
84.0 82.23475007115633
83.0 94.07255415052788
82.0 92.21135812039492
88.5 92.82440202138243
71.0 99.32995097949359
85.5 96.52122553576821
91.0 80.32106895354801
87.25 88.30958281753747
91.0 97.31765699289295
87.0 76.73277402789076
87.5 87.90097696899137
82.5 89.49252555218706
83.0 95.73039059174532
90.5 79.30712321798069
87.33333333333333 90.40380314888979
87.5 83.81036907349714
85.0 76.10054410905819
88.5 96.22938209455818
85.5 92.54839044791758
84.0 95.23967462307252
58.0 83.57883757634296
77.0 90.47005006702403
75.0 93.53358202659992
82.5 91.0520585422208
67.0 85.11370459417486
82.5 91.57766332917782
82.0 85.3980092531453
79.0 88.17490243100234
81.66666666666667 91.5620025767086
82.5 91.08691304313469
73.5 94.20899455835661
90.5 91.45391233957801
77.0 99.46119601065566
83.33333333333333 83.39360285084044
62.5 82.84212546848111
86.0 74.5644158535721
83.0 91.6663182576891
86.0 94.64901254996056
83.0 80.03606715219072
87.0 86.77772815162706
86.5 93.30990661909674
89.0 76.71752140831639
83.0 86.8183116453136
83.0 84.58605318835212
86.0 85.11939608318801
91.0 91.78027228549233
84.75 92.9348998444082
91.0 82.26319002303745
88.0 86.58177188233893
82.0 95.52922215356088
76.66666666666667 90.47013984193481
44.0 91.01007016204275
57.666666666666664 86.35341537275526
85.33333333333333 93.17624637618064
85.0 78.70422267207537
89.0 84.90277820618238
67.5 93.7751324959771
68.0 86.62099071648592
89.0 85.84689056521296
82.75 97.72286126594531
84.5 90.09801979232873
84.0 94.60463505899716
84.0 90.06902682848153
80.0 82.63056859051436
81.0 89.36162274864733
80.0 91.8966544993306
84.0 89.28075398089462
74.0 95.55754489880826
80.0 88.03492252406514
85.0 89.55330449828011
82.0 85.82445748164147
87.0 79.4624170119069
85.0 97.33730729126957
89.0 88.11112586378471
86.0 86.04910039444616
89.0 93.43826278882112
76.0 81.12484014755881
74.0 93.5423937524611
73.0 82.16601287948868
91.0 99.5458418574163
89.0 80.60816689194411
83.0 88.82834131141472
86.0 93.8370108211975
87.0 96.89439704585182
84.66666666666667 86.78688470245999
85.0 97.44710399036018
82.25 89.24364915666341
87.0 78.07575719358464
88.0 82.32504228311323
84.0 99.50795795044326
84.33333333333333 92.2336294777105
85.0 75.91363655905215
87.5 90.59272462994326
85.5 84.23847338824247
82.0 98.45289157575084
89.0 86.69182280722201
86.0 99.70873665427918
88.0 94.17927834256675
64.5 82.24331222777136
86.0 94.25205067871683
66.0 85.28488745973628
82.66666666666667 78.58316817485775
50.5 78.67080483739797
64.5 86.30162580797908
85.0 89.16283926216697
77.0 89.74793915689344
83.0 97.41256072682438
84.66666666666667 93.03209191735817
54.5 88.96735526664244
79.5 83.80410846257766
79.0 90.62785682443013
75.0 96.35188426177986
80.5 87.69237426544396
83.0 82.92682230004957
83.0 94.27682438146617
87.0 90.08681651823855
77.5 93.34471349814496
66.5 92.72372235671958
65.0 98.74362759371493
85.5 84.59919465817308
88.0 80.45572315601689
79.0 87.89826401880386
78.0 81.01358192526789
83.0 93.24313215970042
76.0 95.66539990398095
78.0 85.06334810108513
79.0 98.81028514706328
85.0 99.61873013517946
86.0 85.53569251661892
86.0 80.65493722306655
75.0 91.77646145291237
90.0 95.6327457066713
84.0 81.99306791846583
81.0 94.8826391471387
79.0 91.01688812967818
82.5 79.36227901904935
79.5 81.6357228481689
78.5 99.60895796908812
81.0 93.57199181189958
88.5 81.3951333896637
82.0 91.90851474364224
78.0 99.32123430736908
88.0 98.77518380505717
82.0 79.91559543255477
89.0 98.84779849760125
88.0 91.87781591932232
85.0 88.70687480246602
88.0 90.61261512429373
85.0 99.17890271463492
85.0 64.22635017525748
82.0 98.48404582557615
80.0 89.84853612391855
86.0 94.70544107635197
88.0 91.67367539306275
89.0 71.69053977368718
90.0 85.7105908729563
83.0 86.41121531587483
86.0 93.46267805814573
84.0 91.97581803609467
88.0 86.24950209807221
84.0 91.48164264699913
80.0 95.44331875940166
80.25 79.40183381324348
87.0 87.03500087373999
82.0 63.65246539607876
89.5 80.74511690798872
92.0 87.70948984927944
84.0 83.49070362011076
86.33333333333333 86.54775738077319
84.5 94.03004676440506
93.0 99.19250027119405
93.0 86.37639368795178
89.0 88.88930311832895
86.5 86.71778892266182
84.0 86.38797917215514
82.0 94.26590607870062
81.0 85.56748435280774
78.0 95.44750774907365
88.0 98.96203602383426
81.0 89.37032385503962
71.0 83.59863735227191
83.0 99.3704484060082
83.0 99.02605868435157
81.0 98.93943628820338
87.0 97.61435647169245
86.5 88.97609603389509
80.5 83.0861860147251
88.5 82.39654116511444
87.33333333333333 88.41415192691325
89.0 87.68206092952765
80.0 83.35981334822007
84.0 98.67905388297054
86.0 89.89025733152674
82.0 94.41814800999595
76.5 85.47419046742621
81.0 86.49491908847867
72.0 92.87074224109719
52.0 91.67808180238048
86.0 88.23202036256642
81.0 75.7593576541247
78.0 71.27458326019142
86.5 90.17442112501037
88.0 92.01089419644471
81.5 92.15698749622912
83.0 82.33761309063864
87.0 89.62715110941913
82.5 88.414552329317
80.0 92.08571012139262
86.0 94.60680258491998
91.0 99.48737652606131
82.0 86.26073090952097
86.0 82.32400342079217
73.0 93.77562793792245
83.5 85.40478240217062
88.5 84.49865082159637
76.33333333333333 89.78268000942418
80.5 82.12583889412736
83.0 87.31819432702133
81.5 91.61469699377393
86.0 77.29006617314666
81.0 88.72183931095124
81.0 80.93053484153914
90.0 97.47475784689063
93.0 98.06160706486472
87.0 89.3265806312362
87.0 90.30642683780798
86.0 95.25502351194763
82.0 98.05822042082274
86.0 78.17716058472399
89.0 82.62060045328509
86.0 85.28216483025997
89.0 79.13629718156713
89.0 86.78097192358429
91.0 78.09563056566773
90.0 88.551878869903
89.0 79.1615100285977
90.0 92.84130442523258
86.0 92.77427401410644
89.0 87.35017844098512
86.0 94.28911936725818
89.0 89.072789889714
94.5 86.94712014892934
91.0 93.77425211101296
94.5 88.19959216029507
91.0 93.22082490763974
88.0 97.51894138677825
88.0 97.79441838666963
96.0 79.9701988836023
83.0 92.9689946729517
84.0 99.1227646809897
87.0 85.01187790059718
85.5 95.73366739166403
89.0 78.87266175325406
89.33333333333333 88.10288079852056
89.0 99.46211992332124
90.0 98.96545576188261
83.0 72.29090031230223
85.5 82.23988974799403
85.0 94.43995312441353
81.0 65.81710824807637
87.5 92.2509304906558
78.0 76.5810559980537
86.5 79.58429071352732
85.66666666666667 89.69368646976761
88.0 94.65173908607281
91.0 97.63626645548435
88.0 92.59529887439189
90.5 95.62783227329597
86.5 78.78608958762288
89.0 91.14390469567081
86.0 95.93087501226287
91.66666666666669 88.91404390858946
94.0 84.4005061968961
85.0 90.0085292316608
91.0 87.17143521100759
82.0 82.82244384361448
90.5 88.28413821757987
90.0 87.83896396854774
94.5 88.41018091264326
90.0 94.8836807267811
80.0 90.88842789515729
74.0 85.76383129293791
89.0 99.2536699594489
94.0 80.93319419905256
88.5 87.08818243526665
83.0 97.37163344735052
90.5 79.52617018629348
87.0 74.71927170868769
93.0 77.04524166117515
84.0 87.34503495474726
93.5 88.42212507589625
91.0 83.99332643266789
93.5 82.99628129998327
95.0 84.38573472064022
93.0 89.26538534164723
91.0 86.19573927175529
90.66666666666669 80.69419822294704
91.0 91.56019327680228
83.5 94.17020471509542
80.5 90.74970169128616
88.0 84.8192740907856
92.0 94.03929714366703
85.0 99.51676526401408
84.0 98.10753699903148
86.0 93.41644147216141
92.0 90.88950996183543
91.5 94.35966682446613
88.0 79.27638332310148
86.0 82.37624597728009
92.0 92.2851673044131
86.0 93.96694121129802
90.0 73.35163535330858
86.0 80.03922266135052
84.0 85.9269816631559
86.0 94.90898969596158
89.0 94.20993192105195
82.0 93.5068569992464
85.0 99.10711495458627
86.0 65.93607847744796
86.0 99.06422170298232
80.0 97.99068005495928
83.0 73.39702161793178
80.0 84.89618594867899
88.0 81.50435287340936
85.66666666666667 89.07013405249667
85.0 89.13596951133897
87.33333333333333 84.65249735439062
84.0 84.63027529746881
88.0 61.742542656872445
90.0 81.86326427652286
88.33333333333333 95.15044017347446
89.0 84.36799151342936
90.0 89.4903080425552
92.5 90.50514107746542
90.0 93.54796743983331
91.0 91.64838352758208
90.0 88.20990645908512
87.0 84.06428786399121
83.0 92.99925325233357
88.0 83.61978532784482
80.0 84.66953175066082
86.0 98.81218964788278
84.0 99.39382831310746
91.0 92.58578597385065
89.0 83.09645751539979
88.0 92.1892605721892
89.0 92.15059827786379
85.0 88.23931826196815
80.0 99.41835212684134
87.0 88.18774700044055
83.0 90.7831564455087
90.0 93.74286562339884
84.0 98.74751023458327
86.0 95.3991739610905
82.0 99.23880462347512
85.0 97.05828718785696
86.0 93.45832555861251
84.0 73.44687740931754
84.0 89.63000437297156
90.0 92.82484985745371
76.0 99.24812816314818
85.0 98.34398061631835
89.0 99.06394273530447
88.0 90.92332142056819
85.0 83.40048675884067
85.0 91.34918101739119
87.0 82.3206369841925
81.66666666666667 85.40987001376212
87.5 88.52609971297278
83.0 63.810966927871405
87.0 99.45378120236728
76.0 86.33483387418241
84.5 91.46231870766529
82.0 97.95550264712142
83.0 57.530861480051655
77.0 88.7353773293469
80.0 87.30215567544076
77.0 86.58781146175262
92.0 92.3532601132598
85.5 85.40080671457342
62.0 98.94520856033964
65.5 94.11196001176675
81.5 81.15328051829087
90.0 89.86572787348192
89.66666666666667 89.04292341858786
89.66666666666667 89.34167155923903
86.33333333333333 87.12307358279503
87.0 90.68067478229655
88.33333333333333 88.46171605485395
84.5 87.88654186526773
86.0 93.67730296520268
91.5 86.83267282484563
84.0 90.07665422559235
88.5 98.43952909977003
91.0 87.86185296122555
81.5 77.04558234418398
87.5 94.91007040256461
74.0 93.4211648008405
85.33333333333333 88.79982069223587
83.5 90.86519772334344
90.0 94.01670564967137
81.33333333333333 90.60461408153411
87.0 93.5020762872053
86.5 96.045294154362
76.0 94.93549937413691
58.0 89.91630829515567
52.75 96.6136669833615
84.0 88.9044066732501
86.66666666666667 89.52471800940775
83.0 94.5105684981388
82.0 82.6613965404809
83.33333333333333 92.17991578187308
88.0 92.73455626483236
85.75 93.20326576013638
89.0 92.21739353453157
82.0 90.74223866667607
87.0 91.15210519051897
82.5 88.50175585668077
89.0 91.79723044025165
84.0 99.54306372850724
86.0 93.21089401167076
86.0 83.32133369464803
84.0 76.65923079810393
85.66666666666667 82.49790048310491
85.0 93.83003976024692
89.4 92.23018871390704
88.0 81.10620212334834
86.66666666666667 82.94659443083759
88.25 90.7535121463264
85.0 81.79195381610322
85.0 86.44159291838265
86.0 99.52113307950287
88.0 92.00194947445367
80.0 86.79428696003522
87.0 93.65333758352553
83.0 74.14643396495532
83.0 97.99452498082344
81.0 70.51389233431492
83.5 87.91351649088827
82.5 68.44745763522056
85.0 76.89012178856758
74.0 89.6789753616321
86.0 94.76287175004481
86.0 87.84141502830589
85.0 96.13722497637428
87.0 97.78565814819181
83.5 90.32394954950837
80.5 93.77019230860826
80.0 85.68000964401928
84.0 82.22808086930772
81.0 88.71919262020397
79.0 82.9769304935369
79.0 78.29776260348736
81.0 93.6209998545445
85.0 71.55816477277556
82.0 70.7342520777105
81.0 92.09597340564974
86.0 90.87069177670092
77.0 89.31420917119371
88.0 85.7821430507795
82.0 77.44369048158939
84.0 90.03799741778712
78.0 93.89747166354454
84.0 91.76364384672291
83.0 78.77362274489398
81.5 95.68835498918588
72.0 99.26864682140052
87.0 80.01122038825031
86.0 88.0667967576262
73.0 92.96879483674118
80.0 97.80645966190352
86.0 92.75217947830579
80.0 90.85845329350542
86.0 75.35378063565237
90.0 97.43050198315235
82.5 89.99822154079428
87.0 91.7303862028715
82.0 99.28010546659581
86.0 81.76514287308156
91.0 85.99751833930392
82.0 88.81335997153334
91.0 92.40982212625156
89.0 89.29408379261933
79.0 90.9210113136909
79.0 99.29543315466574
80.66666666666667 85.06824541973258
75.0 87.32929162161798
83.0 93.15963400882693
83.0 85.79384725361574
90.5 96.14577570704859
90.5 84.50808851711756
80.0 88.46922107033778
89.0 94.03449467250488
80.66666666666667 94.14827283712222
81.5 86.36717653384966
86.0 88.2758104142796
75.0 93.50556109269539
90.0 92.65432507426121
79.0 81.72692991026676
90.0 72.85687602344986
80.0 86.89318895268133
69.0 84.94500810804007
84.0 93.30850270437365
90.0 81.99479693847753
70.0 94.26436302175057
87.0 99.500543110553
82.0 78.2297425061153
80.0 92.76388648236238
84.0 88.17771113550246
88.0 89.20177224294201
86.0 85.54080875834985
82.33333333333333 93.8657875913833
83.0 93.1615821591209
71.0 91.66479855631478
57.333333333333336 86.7345546683738
64.0 84.03588378893548
84.0 87.82092982387496
75.0 87.13710177234282
88.66666666666667 92.57127491595583
65.5 86.28832606306129
88.5 91.4903355401842
79.0 78.00302343510612
71.0 94.5750946226433
83.5 93.7885246437536
87.0 87.25838202073516
83.33333333333333 92.74579151947948
86.0 91.69540836103542
85.66666666666667 89.03735732250838
75.0 95.67717725379886
75.66666666666667 83.25682675889291
83.0 95.55306803953499
89.0 99.27280203970702
87.0 88.55118841142921
85.0 90.38694582182902
80.5 87.79111344119323
80.0 96.92073866449662
75.0 86.68174752386093
86.0 88.36244714323469
83.0 92.70500640519518
84.5 88.20100777700415
66.0 82.17305840106589
90.0 75.04728744834543
81.0 93.36426816523601
86.0 99.46830020317445
90.0 77.1716573819504
90.0 93.9828618703027
91.0 99.41571336240533
81.0 93.52238595011197
84.0 89.48572037828524
85.0 94.61314150075546
72.0 69.63525525644131
76.0 70.14862950814641
84.0 84.79877409513409
82.0 95.450078877957
86.0 97.84781639452483
84.0 87.92428871326813
82.0 74.89334989232499
82.0 98.87937762211793
81.0 84.98065219127074
87.0 93.98185924251501
85.0 92.58507321605707
86.0 80.7607396886352
85.0 94.12438164036405
87.0 93.40529029260446
88.0 92.81644565188117
90.0 92.89200857286036
89.0 97.83836819199159
86.0 87.5342870450173
83.0 94.82235701846427
90.0 92.49086148559181
87.0 99.03511747841421
90.0 87.64308029562544
89.0 86.9356026559717
90.5 96.7506504211596
84.0 73.89755457157187
83.0 97.33093462465762
83.0 92.3499567187972
86.0 79.42298047488663
87.0 87.2581424030594
83.0 82.12640038872416
79.0 88.91936984461435
83.0 95.88650848048572
77.0 91.814240836309
85.0 71.07108409804363
80.0 99.78562283094419
86.0 82.55257241647888
80.0 99.74386956322272
86.0 91.66463031863667
86.0 76.62810528991596
86.0 99.66152338256951
85.0 92.05114928848566
87.0 97.79002239552196
84.0 96.74192571169353
83.0 91.74802553778059
83.0 87.64638204376847
87.0 79.22246417668306
87.0 99.42422556998768
81.0 80.98760801368329
85.0 90.70406404010059
84.0 98.83715146891255
84.0 98.88611496805724
85.0 99.70464929765903
79.0 98.43200454523988
81.0 90.88018765698806
80.0 99.3407060754784
84.0 83.71824685008036
85.0 91.13187616701201
83.0 83.12910749825872
86.0 95.34582004114279
88.0 98.63750418182147
89.5 98.5312002464199
83.0 96.27970150236433
73.0 88.38691192425522
84.5 87.65894788944695
89.66666666666667 93.01284506789271
85.33333333333333 88.68988019679949
84.0 88.72718649253152
79.0 94.06059804189427
88.0 86.66024409372235
86.0 95.8284586087252
78.0 84.0265736763545
90.5 91.03677499040198
92.66666666666669 87.32367620466025
89.5 86.42440712552266
88.33333333333333 86.48890668291051
87.0 93.37317952525166
88.0 86.7418235199016
88.33333333333333 92.43265076675684
69.0 91.13705363997556
86.0 93.33113733444033
88.66666666666667 84.33229711976611
72.5 92.29707637715592
83.0 85.72285270257643
89.0 91.18012373026244
85.0 86.08306805126367
84.0 90.85796370837818
88.5 99.51686060424493
86.0 88.76283444807852
87.0 86.65612721871855
67.0 91.83995333490468
55.0 85.08263383389361
85.5 95.86585976233502
89.5 79.33611092233788
80.0 86.86987053128074
76.0 91.69763788203628
90.0 88.68055615137645
88.5 93.67687767476515
86.0 88.7978249644571
88.0 81.21244650064548
89.0 98.37514744379139
86.0 93.13247377901243
73.0 77.7151554598338
89.5 90.4653535469659
84.75 90.52100753226728
84.5 97.89782538469558
82.0 80.95123334343772
88.0 83.42429898312389
85.33333333333333 86.65006117878839
80.33333333333333 86.33601954577335
82.0 86.37821041388824
72.0 91.64396191323914
83.0 97.22500506667294
84.0 94.12096247578815
80.0 83.28556529106724
83.0 88.28356567158126
80.0 93.5600272747968
83.33333333333333 87.6286337417836
89.5 88.8761371693336
72.0 95.35892848007023
82.0 87.43368505279369
85.0 95.42760357238237
79.0 92.07228695205264
83.5 91.58079394786999
80.33333333333333 90.09368301402606
84.0 78.9214815551072
84.0 93.72709859826277
83.0 84.5469933790055
87.0 97.02154079704476
85.0 92.07869351433142
76.0 85.06618710541359
75.0 93.29234207860004
79.0 79.63520869250071
78.5 92.17120166041668
78.5 85.70374834584761
83.0 86.95103283051554
84.0 89.80173406202158
81.5 88.32197561121787
83.75 96.41283143233979
76.0 99.5185729690506
82.33333333333333 80.42807203889794
84.0 86.66453699369939
74.33333333333333 83.904828339077
79.66666666666667 84.83190327420658
88.5 86.68154566024361
86.0 85.42711477515981
84.0 87.95416054627235
79.4 85.5845553413319
76.0 91.67802370901812
82.0 86.05874099184034
91.0 90.67291055667019
81.5 85.60210260264155
87.0 84.2099867997225
88.5 90.47524236552658
78.0 82.12505725336202
91.0 88.63928184924073
72.0 89.38973563300301
87.0 90.02071915935612
72.5 94.47153576078038
82.75 92.6350662027984
87.5 90.39019437246412
79.0 89.49669155124893
85.33333333333333 87.21695751458486
87.66666666666667 92.38478885966637
86.0 88.39605061055609
84.0 84.29351875761654
80.25 81.16845317758356
89.0 85.65734200336819
86.25 89.88271258047683
78.0 89.09867261182275
84.0 82.34121606048335
84.0 89.8498141324264
85.66666666666667 99.46994688536189
83.0 90.63236405084663
88.0 88.9856854820034
82.0 96.91739389435027
79.0 83.46717527269105
77.0 93.95608409409596
83.5 90.7585353569451
83.0 92.43927669330044
82.0 82.54831536902245
83.5 94.43530799294392
76.0 91.80557627000641
86.0 86.9625724028122
82.0 87.33503598927949
84.0 64.99144967399656
79.5 86.1451850076162
87.0 79.83015693475241
89.0 91.89912984868889
85.66666666666667 94.662067284943
71.0 75.17957118806481
82.0 99.60583249176213
85.0 75.42607415166172
83.0 99.39176629359108
87.0 92.0958975509605
86.0 77.1136843680313
81.0 93.80034531123368
80.0 99.21584567341202
79.0 86.54654808506598
78.0 83.03193715774022
78.5 94.52688926213119
81.5 89.25421484915425
85.0 87.96941193103332
84.0 91.554689570707
84.0 92.8341047026862
86.0 84.32743525446035
87.5 94.08868744478485
75.0 84.56190091321298
85.5 95.57543386404687
88.0 99.41349317156522
80.0 88.60063836448532
78.0 99.67678523780965
86.5 92.30545481358041
86.0 99.06723860147973
88.0 87.46486928380955
82.0 93.58848753328203
87.0 78.5072232592817
82.0 80.37212048683399
86.33333333333333 91.71807317575781
86.5 92.7979655404937
89.0 92.67308067769308
90.0 78.05114735490235
84.0 87.13211776812389
88.0 79.34500685071555
86.0 94.36103844495642
82.0 96.16052517806027
82.5 87.39002235057536
87.0 82.74854539214526
91.0 78.25416769972672
90.0 88.42645876321143
84.0 93.73564268557894
91.0 62.653273704982524
83.5 82.9602171229601
88.5 80.89429395327211
87.0 81.52184304244504
86.0 99.63014452472946
91.0 83.37846038550842
84.0 85.0907058099921
90.0 84.84948909163586
89.4 87.94415786216526
93.0 83.80646371018676
87.0 94.19027265542475
89.0 85.2948221509257
77.0 89.55494775437441
92.0 85.8020668112619
85.0 79.37034422097803
91.0 87.86834579687972
88.66666666666667 81.11821060819803
90.66666666666669 70.74256601618843
85.0 90.81935221743717
88.0 92.50098858189584
84.0 91.18613457033725
88.0 98.96179321862982
83.5 94.98018468210631
80.33333333333333 88.82585837880538
88.4 87.76012022059291
76.0 90.64313400748328
89.0 90.69936832221038
89.0 90.72750820207798
89.0 85.92155046096501
89.0 90.94365180715519
92.0 87.76551623349397
78.0 93.97050795009753
86.5 86.56439019828687
85.0 81.5779328867827
86.0 89.03300135089441
87.0 98.9781502235541
88.25 89.0644644522495
84.5 95.16285561187678
85.0 99.77421956832873
85.0 92.76096175766911
81.0 93.28014953317236
79.0 92.49504278013586
90.0 75.77070095985209
88.0 89.27816295320393
89.0 90.37862623377096
84.0 63.78601731253208
86.0 98.40595073415679
87.0 84.03810614630163
83.0 75.86248232711506
81.0 97.24944542344055
82.0 87.24402462586825
84.0 85.54169391177102
82.0 89.16538228947506
82.0 80.32477883766114
83.5 91.64565290292953
89.66666666666667 88.17008481236684
82.66666666666667 93.1900168921826
86.0 61.520167818606986
90.0 93.64184464588101
87.0 99.47327884429188
91.0 81.78094561100897
88.33333333333333 89.83329349836397
87.0 99.4434265477629
91.5 91.42266697767454
90.0 98.22953166037631
89.5 84.10262290794631
86.0 96.04642233543724
91.0 82.44858129247447
94.0 91.81707247658075
89.0 90.79094268377823
87.0 89.32008253694386
87.0 93.49261492313558
84.0 96.37125578220831
81.0 88.98300432179767
89.0 87.4944681321686
88.0 94.86041782993073
91.66666666666669 92.06889564958617
89.0 89.07825350578507
84.0 87.98948705522241
84.0 98.60810369197456
82.0 73.16931180345586
84.0 89.54227543287509
85.0 88.16719158105226
79.0 70.97415503391092
82.0 92.0603585357792
80.0 73.03165105664691
82.0 92.04702764185959
82.0 87.86802752703736
86.0 99.66966060332003
88.0 91.65947502598648
88.0 81.61294383238392
84.0 85.77164489369828
86.0 91.5119830115135
82.0 86.73131691506168
87.0 80.2282860874552
87.0 88.33506683400373
93.0 81.45824433060584
82.0 94.67382664027895
84.0 85.05240359489079
86.0 87.72495845758284
87.0 83.87458064572341
82.0 87.67738783942072
82.0 84.20836600348456
80.0 93.4662522296798
86.0 84.76379089440869
86.0 84.57980181473972
85.0 88.62336363007685
81.0 98.68991843202224
83.0 90.26295461349153
82.0 83.21362546920352
83.0 86.23428480654921
80.0 86.71963640438052
75.0 89.9921169254784
82.0 86.8211311577191
90.0 89.0185543149608
90.0 99.07753011308355
89.0 99.5130273748787
84.0 90.94767592783461
80.5 90.79929029837643
86.0 86.22550003950022
88.0 93.8178317656997
89.0 91.79845547883173
82.66666666666667 94.19139396168443
87.0 85.47524781770778
85.0 83.51368828579766
89.0 84.21700210767466
80.0 88.72869256431964
82.0 93.70915794021477
83.0 64.38800313745277
88.0 99.15977875068293
88.0 85.52560817792893
82.0 86.28403067836328
90.0 92.08483498544769
88.66666666666667 91.00014315207824
75.5 84.1331946000543
87.0 82.32099733591517
86.0 95.24714116153002
87.0 95.80704750151124
81.0 91.59936249590875
85.0 95.73700348828402
82.5 90.20301584585124
80.66666666666667 97.2974610222158
84.0 90.48587879807663
91.0 99.20647872029646
89.0 83.76783592007845
85.0 84.52943558152639
90.0 88.05583554807511
85.0 95.18809563210425
86.0 89.78373149086295
89.0 60.553424927588686
85.0 83.9147116577835
84.0 91.87542320290954
85.0 89.03173348890115
88.0 93.82833448281525
89.0 78.45916301789649
88.0 98.17746610187363
89.0 94.00451919595963
88.0 87.5188949223792
89.0 77.84455371542323
82.0 94.38818459760513
83.0 90.3440470134164
85.0 94.55803379535101
87.0 83.80198145313406
93.0 87.35174599657168
85.0 91.3640469722705
88.0 99.36700888086075
86.0 89.92427745623495
86.0 85.15209385168208
91.0 89.49050814289325
90.0 85.55927295922467
85.0 89.4506858284426
87.0 79.83097610659374
92.0 94.00351807230585
84.0 99.51815661921657
82.0 88.2185831221415
72.0 99.97715133950408
83.0 94.59679003194759
79.0 93.95143303080347
83.0 97.59295594989554
86.0 77.37563290314637
92.0 93.29414527695423
86.0 91.3622011415415
84.0 83.43122703145657
83.5 95.66480305433282
77.0 90.37401616113875
88.0 98.5812166506548
93.0 87.64159006973854
90.75 94.48347679047562
90.0 91.94960244294172
84.0 89.49228736692359
91.0 84.35812086109216
92.0 93.38759247626194
92.0 80.26934084641391
90.0 95.6530219658211
88.0 97.38662544159902
93.0 72.93977520852744
85.0 82.00819875520561
93.0 95.8128105889185
90.0 89.54456632000426
89.0 88.25603132052447
90.5 91.07660439551269
90.5 91.4873924869044
93.5 87.5282028115548
90.0 93.99873410434681
91.0 75.18612981583284
92.0 85.20027850040888
87.0 99.39120748168759
89.0 89.04349013714278
93.0 94.90969297529472
93.0 96.39692099762075
89.0 82.68986699283685
86.0 86.78866998165789
89.0 95.79503045635381
90.5 88.17734689560639
90.5 86.85988294521586
90.5 87.88205929397046
83.0 89.65092262788217
90.0 95.26697411433199
93.0 77.65069959182021
71.5 85.05342963752854
82.0 98.36925706696523
88.0 88.7540185810471
90.0 62.585020637453034
85.0 98.34505834891077
91.0 81.55164969335591
87.66666666666667 88.98581868760076
80.0 95.16399725331429
87.0 79.91107133071004
82.33333333333333 91.63689678293579
88.0 89.03299930468243
77.0 98.11392745646174
86.0 89.624285788772
85.0 91.66088011970139
87.0 93.46391674477435
85.0 91.78671008450519
88.0 89.99985564435256
85.0 78.57395987058389
89.0 88.18205754641696
87.0 92.74712644233968
85.0 95.38175363971362
86.0 95.07637950381597
89.0 87.82555785182198
88.5 92.5851572448453
85.5 83.77178410600943
83.5 95.59867520984979
90.0 88.14302049596556
91.5 91.43151155611328
86.0 92.0757541745433
77.5 83.52523145396415
87.0 86.86228532030371
89.0 90.9171922438749
86.0 93.6555922574578
87.0 92.86756683165241
85.0 74.94230763026385
83.0 85.5880898756336
87.0 83.96956575814825
91.0 93.70858790782893
85.0 99.05576366080847
87.0 93.24625727271965
80.0 99.20486488325567
86.0 89.26959237685526
85.0 89.30973419905183
85.0 82.76983411941495
86.0 76.88609839004926
81.0 94.20243045449133
87.0 90.18366501196904
88.5 91.56654321114324
88.0 86.56046851596678
85.5 86.52966981669307
85.0 91.91681933552772
85.5 86.6385531580377
82.0 97.2438786190888
85.0 93.05010069259706
89.0 94.97512871433375
89.0 99.21294003600481
87.0 94.68131327327349
85.0 92.41971294498215
81.25 92.26681015237429
88.0 88.44009439071195
83.0 88.03881414541978
84.0 84.67745508796753
84.0 97.75488669773821
89.0 93.0238622776528
91.0 89.58293404314705
85.0 75.71214920526204
85.0 89.39659377949354
82.33333333333333 88.94645216930954
86.0 83.07016932202798
85.0 85.6835960847261
82.0 87.90030630328829
87.0 79.91099602942617
87.0 66.83131870327527
88.0 92.51568806210298
88.0 93.35134744359173
83.0 99.6675347127177
92.0 89.84388023756453
88.0 93.60562477843223
88.0 92.5107157344828
88.0 86.20180037646782
87.0 84.50375000827103
82.66666666666667 96.61467314090496
90.0 85.8791674743677
84.0 91.75862947574028
90.0 87.20713526575074
90.0 88.83909579580995
88.33333333333333 87.59863454065754
92.0 99.48621019563258
86.0 77.91296553495725
87.0 86.09513351752167
90.5 91.66600344826075
90.0 99.31389211011259
87.33333333333333 87.66084081309384
84.0 92.08087219215632
76.0 93.60800463068196
77.0 84.6076761439208
85.0 79.78471893128506
86.0 87.95651237791874
84.5 97.75457867452998
92.5 94.25288925032207
78.0 94.44965893621226
81.5 87.82492770794215
89.0 72.9616412217564
90.5 88.15304032707058
88.0 99.08470053522582
90.5 87.46515466616904
89.0 86.71940844272513
83.5 88.1590092506491
88.0 90.11351220968217
88.66666666666667 83.09265442691446
88.66666666666667 88.48733780595538
90.0 86.91227111060526
88.0 96.22157042486616
88.5 96.02812134030975
84.33333333333333 83.06750656979432
91.0 95.14128289706467
85.0 92.53339648348738
89.0 97.16579753074447
89.0 83.95841080678055
82.0 92.51923241605
87.0 92.1387322164356
74.0 93.99383412166527
90.0 86.2859669363756
84.0 91.60576715799841
87.0 92.05013355779106
89.5 85.48204757724734
93.0 98.06922469138539
91.0 86.5482182592401
77.0 85.05530706077512
79.5 86.37843512962901
79.0 88.51931047774667
84.0 87.86750535078085
83.0 94.56895659982717
84.0 95.07014963761272
85.0 80.99138602789274
78.0 90.68833641236048
80.0 97.5071883155235
85.0 91.7400276840235
84.0 84.65774385957927
90.0 92.62433838536475
81.0 81.92824157567799
88.0 81.61378790347912
88.0 99.64398531966305
86.0 93.62413709356368
84.0 86.83509179563225
87.0 91.19074122803636
84.0 83.17133270461015
86.0 82.72285622159829


==> scb_dataset.txt <==
vac val 
82.66666666666667 89.2242671354161
77.0 78.09893530750517
79.0 86.5122420960299
85.0 88.8597039816552
75.0 80.27210884353741
74.5 81.83544212815926
73.5 78.07430830532726
71.0 77.11187214611871
64.5 67.07734162456276
78.0 81.38041733547352
77.5 84.36413632487238
67.0 69.96739412223802
80.0 89.22902494331065
86.0 92.03444564047362
77.75 81.06344377449166
78.25 84.7375537801792
87.5 91.1706162491073
87.5 90.29062611436392
85.33333333333333 89.65140203401707
78.33333333333333 79.55594929535262
84.5 90.08973030385344
81.0 80.0711743772242
85.0 87.70595690747783
84.0 89.11593786014961
72.0 70.2433628318584
82.0 83.9882697947214
86.0 91.8867924528302
82.5 86.65082540187672
84.0 87.81763648032927
85.5 88.81823394068459
82.0 86.55043586550435
88.0 89.51771653543307
79.0 83.77880184331798
90.0 94.7646747752512
77.0 83.18858560794044
82.0 86.49318463444857
81.0 88.03843929803261
88.0 94.83971853010163
83.0 88.89911254051928
82.0 87.44641763625229
84.0 92.46899185508128
80.5 86.89518911819053
81.0 84.0443213296399
69.0 74.55268389662028
86.0 93.23170731707316
80.5 87.27685389223434
85.0 91.42538975501114
83.0 89.80582524271846
77.0 81.41732283464566
74.0 88.26466916354558
78.0 86.94601128122483
82.0 89.93666432090077
87.0 90.49049049049049
82.5 88.81213729510944
77.0 85.71428571428571
63.0 79.07830342577488
88.0 91.83514774494556
68.66666666666667 75.76770506726854
76.0 79.66256962294607
47.0 58.38668373879642
77.0 78.65889212827987
82.0 87.20767683604521
87.5 93.072076173502
67.0 75.85805700988946
81.0 89.84665904030012
83.5 88.5369494026402
73.0 81.31021194605009
77.0 80.6987399770905
67.0 74.95692130959219
58.0 66.36032281097957
80.0 85.77023498694517
80.0 88.27505219005751
80.0 88.3500557413601
52.0 62.80200287407939
55.0 66.79566563467493
73.5 78.62228014807712
84.0 89.99897698954055
68.0 78.62595419847328
78.5 84.86860331177004
85.0 90.81045293824565
74.0 87.71428571428571
71.0 85.18771331058021
81.5 88.90310044774859
79.0 91.60206718346254
84.5 90.67562693151046
81.0 88.64265927977839
79.0 87.65201122544434
90.5 94.66651856750222
84.5 92.3758949810775
56.0 59.81528523868229
56.333333333333336 63.703853386528145
67.0 76.70103092783506
86.0 91.41825236324264
81.5 85.91149287811243
74.0 81.14035087719299
76.5 85.94314186822976
78.5 85.5013737521462
80.0 84.71801091570649
72.0 82.72667107875579
76.25 84.8200683165136
75.0 81.73074483410738
83.75 90.79246067656588
58.0 64.38099183108153
78.33333333333333 84.52203798397419
86.2 91.51092179164274
84.8 90.24084008478384
83.33333333333333 88.25291254347611
71.0 78.50116228629568
51.0 57.74291984577167
60.5 67.44066435847259
55.0 65.57911908646004
49.5 56.001849533240225
53.2 60.97569311600802
85.66666666666667 90.15460951139926
59.0 63.03044422143486
48.0 57.359684051325814
77.0 83.2484076433121
52.666666666666664 60.63940547713966
73.0 83.38740040276684
77.33333333333333 83.93989955986332
46.75 59.39015028530356
73.0 83.91131324616259
58.0 73.98827356835623
54.333333333333336 62.22247601861042
83.5 90.12594893029674
79.0 87.46672257368725
65.5 73.96912012548432
58.0 65.4
78.0 87.2634922373429
71.0 80.48236499625588
78.0 85.471426169257
84.33333333333333 90.77681343072253
76.0 85.48042704626334
74.5 83.17209684671639
70.5 77.98694885520625
50.666666666666664 58.87143436683797
73.0 82.71857923497268
61.666666666666664 69.49659003160568
84.0 91.9102651257648
84.0 91.44056252732436
69.5 78.26951453059431
69.33333333333333 75.18752315630088
67.33333333333333 78.18162156109081
76.5 86.1967895230021
48.5 55.20533598510494
77.5 83.82564528242223
49.0 52.05626032618475
81.0 86.63366336633663
83.5 89.85358677062712
84.0 91.15942028985508
76.0 83.04863122679613
75.5 86.19038759689923
73.0 83.27501749475158
80.0 89.19614147909968
71.0 84.60417678484701
82.0 87.49090909090908
75.0 82.06854345165239
79.0 86.38949098392379
84.0 92.47117490303684
82.0 90.15290519877676
64.0 69.17539374948461
75.0 84.24242424242424
68.5 78.57134323316092
88.0 93.53628892232896
89.0 92.247454972592
57.5 68.70871256834965
85.33333333333333 90.80484707169948
86.0 92.56324454933691
77.0 87.27272727272727
79.66666666666667 91.30706484565208
82.0 84.69093009820912
76.66666666666667 82.0313966921352
85.0 93.98105552126306
79.0 89.93525603296057
83.0 84.3860894251242
80.5 88.08298593017196
74.0 81.23456790123457
78.0 86.21830946676324
58.333333333333336 66.66364249983799
76.5 82.85053378910898
83.0 90.48433048433048
82.0 88.22815533980582
72.5 79.35492981263803
75.0 82.76199804113614
66.0 79.01418969380134
77.0 85.9596713965646
77.0 88.62126245847176
84.25 89.2543505306653
78.0 83.8351822503962
82.0 87.47323340471092
79.0 88.49182313749243
91.0 94.32576769025368
90.66666666666669 93.2939547508222
92.0 94.16365824308065
85.0 85.11716276124129
89.0 90.83139083139083
82.0 85.728921712718
87.5 92.7835606244902
88.0 91.006600660066
88.5 91.01376440561933
86.0 90.92039800995023
73.0 80.61520603598375
91.0 94.09056024558711
90.0 92.92828685258964
82.5 85.82678567958493
83.5 87.42390596463021
89.0 93.033381712627
92.0 94.30661321913004
83.0 85.06379334924168
83.0 81.26626192541197
84.0 86.85258964143426
90.0 91.69278996865204
87.0 87.25274725274726
88.0 92.4483306836248
87.0 93.78378378378378
87.5 89.62745686608393
79.0 82.9283072703852
84.66666666666667 88.26157588370768
80.5 86.12912809326605
86.33333333333333 91.17846357224714
83.66666666666667 89.08174433252803
85.66666666666667 92.725162268777
90.0 93.5484065510551
85.33333333333333 90.84538367950124
57.0 66.46389873780227
68.0 72.37433485171476
91.0 94.09376067718628
84.0 87.75683271951928
87.0 91.16201691987796
88.0 91.50609074183193
74.0 71.875
81.0 84.98241604993402
75.5 80.4558239064312
84.0 89.21882645298646
86.5 89.70320961844851
87.0 91.99205751166568
68.0 74.03598971722364
70.0 76.74303482327143
79.0 84.24821002386635
84.0 85.93103448275862
88.5 92.10429608103163
83.5 89.13413073860835
83.5 88.62896263111006
87.66666666666667 91.38409703445632
79.5 86.00570946081783
64.8 65.48681248191853
85.0 89.1996891996892
81.83333333333333 88.48199391246526
74.85714285714286 82.34603763623956
72.0 77.54883551345534
82.0 84.08556005356927
84.0 91.5014260799376
74.4 81.15716689481152
63.2 70.42705436956115
88.5 93.64694092227214
73.33333333333333 76.72336514589163
87.0 90.32258064516128
84.0 90.30898876404494
89.0 93.82113821138212
84.0 90.61178504199005
82.5 89.2547755777165
86.0 91.9804320342989
87.0 93.65367180417044
62.0 71.37547704880387
71.625 77.66115587688887
81.0 85.92814371257485
85.0 90.39210717024524
79.4 85.55229926167202
78.0 85.05532250131492
60.666666666666664 70.00849680831391
84.2 90.67325092587878
78.0 85.66931516589604
84.77777777777777 89.37081413306721
83.07692307692308 88.84881908968686
65.4 72.49405939913547
81.33333333333333 88.16770701650394
82.625 89.85886324179762
91.0 93.80320224190164
83.0 90.24851238788604
52.166666666666664 61.65578270989341
83.0 88.6440200737341
79.5 83.93333587219138
59.333333333333336 66.67865413248445
67.75 73.93283572426677
80.4 85.8004704056536
71.6 78.20372444764149
89.0 94.80392156862744
72.2 78.84485878687883
76.25 85.01358010726985
63.714285714285715 71.01144294570423
80.0 86.48954211418881
83.0 88.62748261809595
86.15384615384616 90.51061910668967
82.5 89.83506778338756
81.33333333333333 86.9825393591948
79.0 83.80462724935732
82.375 89.17092820729687
82.66666666666667 89.23149878274893
88.0 87.03220191470844
86.25 89.94711045004956
90.5 94.13100890207716
85.3 90.24368557576244
85.5 90.57644385264304
79.25 88.1252557521866
83.16666666666667 88.03220334003993
81.66666666666667 87.789758049134
85.5 90.35752856507574
89.5 93.8125296835903
87.5 92.93270153418275
83.33333333333333 89.31470267788792
83.9 89.39138733000094
82.16666666666667 86.67891620017339
76.25 81.92909484450406
83.2 89.53795160644405
86.66666666666667 94.07645369520412
82.66666666666667 87.82794150456921
84.8 90.74980535892708
89.0 92.0214100854835
79.0 85.70211403313148
42.25 57.22001743625318
69.6 72.35695121838987
57.0 65.54372258348592
57.2 63.63798264620814
82.0 87.61722142877231
88.0 93.25439220542007
73.0 80.33903383206787
80.8 87.09833187338117
81.6 87.90339854352551
83.33333333333333 89.14613417066262
88.0 93.6206896551724
81.0 87.83887099730318
82.75 86.68383762201071
79.0 83.44060854300761
81.5 86.27873602684846
78.0 81.30372492836676
64.0 71.65722755306324
80.33333333333333 88.78567706742372
85.7 91.97277157717122
84.33333333333333 88.40233366926783
82.0 85.08042151968941
85.42857142857143 91.81067127271312
86.66666666666667 89.51095415637606
92.0 96.84123025768912
83.33333333333333 89.33235980703513
68.0 80.74579878263938
48.55555555555556 60.66734407651583
82.8 88.24004252752582
81.0 86.186944194463
75.5 84.59440173104369
60.5 64.85192904992947
70.66666666666667 77.23180552626691
56.2 64.7841113127302
71.4 77.54814782129816
78.5 83.98650037298538
77.25 83.90181352141553
83.0 87.66278272789582
82.0 87.34906735839942
84.9 90.88164762890658
78.5 86.31105744080648
91.0 95.9360207292471
83.5 89.1496445743652
71.0 84.11703239289446
90.0 93.36697909156452
83.0 87.92403413771656
83.0 87.3663101604278
65.33333333333333 74.33404440441063
69.5 75.88697948759443
82.66666666666667 88.88763385486709
85.0 90.45450589637127
83.9 89.29013999884128
78.0 83.95860284605433
53.0 58.347481607243914
64.0 67.18660810459015
69.0 71.73342452220828
84.0 88.2147024504084
85.0 88.88888888888889
52.0 53.97247419455739
52.5 49.88637249255126
62.0 72.57142857142857
52.0 73.61963190184049
72.0 77.00946181148045
60.0 62.98039215686274
48.333333333333336 46.26369562489086
79.0 82.69394714407503
72.5 84.40616958933856
74.0 83.21591138123918
63.0 66.68498874007349
71.0 74.46514875899797
75.0 84.0665873959572
83.0 88.72814948764317
67.0 80.58579539190828
51.0 48.19718063141138
59.0 59.09090909090909
73.66666666666667 77.47798189283226
62.5 63.25122342576995
67.0 80.34623217922608
66.66666666666667 71.50155795483477
70.0 72.1881390593047
64.5 72.35636091657034
72.0 84.4306738962045
83.0 87.45785569790965
76.0 86.18357487922705
83.0 87.72762297190472
83.0 88.392019803624
84.0 89.22475046846915
61.5 69.01936615033947
83.5 86.84058229854426
83.33333333333333 86.97590065035938
83.0 87.89106383743608
83.0 90.71367153912296
83.0 90.3845729297746
77.25 82.59632643253664
85.71428571428571 90.7132443024108
85.0 89.76775073307799
87.66666666666667 92.20187077632848
82.33333333333333 89.80717180663318
86.4 92.67706792706664
81.5 87.26381066253282
82.66666666666667 87.61838939523334
80.66666666666667 84.94936189918162
83.0 88.23302811411622
52.0 62.82831377584631
60.0 63.36464560204953
82.33333333333333 87.67336226231798
63.5 72.58585796399734
61.0 73.25495958853784
70.0 79.49579831932773
78.0 88.14541076667942
73.66666666666667 80.45039975127831
78.0 85.54587391081496
69.0 80.86523594532748
76.33333333333333 81.23399081069061
86.0 91.04166666666669
84.0 88.20868894999643
73.0 78.76506239126206
82.0 90.299541339933
60.0 63.27077747989276
83.0 85.6937019712663
69.0 74.25108733914524
76.0 79.3836344314559
82.0 88.15170509663457
79.0 82.9656862745098
79.0 83.27939590075513
79.33333333333333 85.30429539156135
77.33333333333333 82.63584311514809
83.5 89.36444864172452
67.0 71.50501672240802
78.0 82.20452039782636
79.33333333333333 85.58526788015614
77.33333333333333 81.99112444612143
81.0 83.37147215865751
77.0 82.53072517500115
88.0 91.01831968899867
82.5 86.93361395865603
83.0 91.30162703379224
89.0 94.61805555555556
88.33333333333333 90.55966969243138
72.0 76.06177606177607
82.0 88.6736214605067
82.0 88.33091392971632
82.0 84.35700575815738
87.0 92.78373747614768
87.0 90.785106234923
86.5 90.5400043999105
94.0 96.3258785942492
85.0 92.5751879699248
87.0 95.42190305206462
86.0 93.96802325581396
87.0 87.88659793814433
81.0 85.83484026522001
85.0 89.23829489867225
84.0 85.56521739130434
86.5 87.41611715791424
85.0 85.32276197572152
79.0 76.2808323712881
80.0 84.21985815602837
89.0 90.8284023668639
84.0 89.11183591544878
76.0 77.16475095785441
86.33333333333333 86.82767512256937
82.0 86.12294583079732
79.75 84.33824741867639
79.75 86.29279104558452
77.0 78.167004077732
83.0 87.96091233952443
89.0 88.79456706281834
87.0 90.46073977936403
76.0 75.97968069666183
86.0 86.33725737185878
88.0 89.63474827245804
82.0 82.61224489795919
87.0 87.41991846243448
82.0 89.56117021276596
71.0 81.19227539882452
71.0 75.86206896551724
66.0 73.9484396200814
51.0 57.98987707881417
74.0 81.31283264340627
86.0 88.1477069684336
80.0 83.70514064015518
64.0 68.66630958757365
80.0 86.61800486618006
80.0 86.32893823733518
76.0 82.23529411764706
78.0 86.65141113653699
84.0 90.39121482498284
76.0 81.6588785046729
72.0 80.84397556912826
71.0 75.25773195876289
57.0 58.38218053927315
87.0 93.18681318681318
52.0 54.53943008614976
59.0 62.661235573659205
58.0 67.22151088348272
74.0 85.9375
63.0 65.02177068214804
79.0 87.21743941503294
79.5 88.10123300256433
82.66666666666667 87.47383441993419
65.5 70.6663011821141
80.33333333333333 84.01952380906955
78.0 87.77943368107303
77.0 84.3382634162698
69.0 75.21468327150035
76.0 76.41921397379913
82.0 81.99658703071673
82.0 86.80789600385171
88.0 89.54758190327613
85.0 89.23267326732673
81.0 84.6411804158283
87.0 90.70217917675544
85.0 86.6599292572006
86.0 82.91814946619218
86.0 89.51473136915078
83.0 79.74753018660812
85.0 86.2115127175368
89.0 90.0939985538684
89.0 89.03330625507718
83.0 86.90851735015774
85.0 87.41770299926847
89.0 93.94589614435776
85.0 83.8255338482508
81.0 83.25281803542673
88.0 91.08367626886144
92.0 94.06322282189667
86.5 88.32990944225651
88.0 89.55342902711324
85.0 86.46616541353383
86.0 83.11258278145695
87.0 83.7948717948718
83.0 80.68085106382978
85.0 85.35597354193503
82.0 76.20889748549324
86.0 87.98133022170362
85.0 88.28125
88.0 85.4208084824387
86.0 84.43579766536965
84.5 86.51410203990754
87.0 90.12654567284814
90.5 87.6400278403148
77.0 79.62813257881972
88.0 86.88668863087469
84.0 80.74534161490683
87.0 86.438809261301
87.0 85.7532751091703
92.0 94.54365079365078
90.5 89.36257854571598
78.0 84.13736713000817
91.66666666666669 90.8565117344146
88.2 90.74077135203886
92.0 92.98434837852666
90.5 90.79994745829502
87.0 88.63874345549738
87.5 90.71716994382022
76.0 76.25082013494958
83.0 85.81851154522516
87.0 90.05424954792043
80.75 81.53506971877201
91.33333333333331 91.86023166946364
79.33333333333333 81.74627342449418
78.0 76.80162382724235
92.25 93.9803128016762
87.0 90.51966934803856
87.0 88.64129955144219
87.5 87.41582491582491
84.0 86.14856962225383
83.0 84.7328244274809
83.0 80.83468136834257
91.33333333333331 93.7406647944377
84.0 87.79402415766052
90.0 92.79786768508572
82.66666666666667 87.14266679903845
90.25 90.62786191999072
90.33333333333331 92.00283363152144
86.0 87.04238921001927
88.0 88.06681366529916
79.0 78.50103430880515
65.66666666666667 65.10882485758215
86.2 85.98382748648177
84.0 87.44685534485782
87.0 89.8751937811524
87.0 86.61917285930444
87.0 89.49711842806383
88.33333333333333 89.70696755995266
88.66666666666667 91.0098599861154
87.33333333333333 89.03517084254615
85.0 87.51194564067123
93.0 92.797783933518
90.0 88.93401015228426
85.0 86.76135886159275
64.33333333333333 72.42975856078367
72.0 72.37703415976472
68.5 68.50036109571556
88.5 89.55689600772101
83.5 86.64146184299378
87.5 90.895560754627
88.8 86.14478505969291
87.25 86.77785781064198
79.5 83.41741336777773
87.0 88.86477944455244
91.33333333333331 92.43371944736488
81.5 84.22565033272838
79.0 82.78423895314448
79.0 81.51898047722344
93.0 93.4756663343762
92.0 92.9881101376678
88.0 89.64985969099078
88.0 90.54373522458629
87.33333333333333 83.83477099381737
85.5 87.51397130559158
84.5 86.17689111356945
79.66666666666667 75.35684992763144
87.0 87.62114439312711
90.0 90.20234291799788
75.0 75.41589648798521
87.0 89.02866310832638
86.5 87.51628245168166
87.5 85.88239602093506
89.0 89.01174844505874
88.5 81.83181529980371
88.0 86.67239896818573
91.0 86.90828402366864
92.0 87.79557589626239
84.0 82.55664091516863
85.0 84.11428571428571
91.33333333333331 86.09239542143301
90.0 85.04594820384294
87.0 88.69395711500975
87.0 89.86828774062816
87.0 88.57919782460911
93.0 92.72727272727272
84.0 84.88914819136522
79.0 77.41935483870968
83.0 89.78444236176195
86.0 89.25371967098114
77.0 80.31496062992126
79.0 86.5979381443299
80.33333333333333 86.03045487437011
86.5 86.24261068159495
88.66666666666667 91.08955850753073
88.0 89.97634641507418
69.0 74.52020253278752
93.0 93.5966487133453
88.0 89.63350785340313
86.0 78.16622691292876
85.0 85.11488511488511
84.0 87.51544291597301
87.5 87.52734560252115
84.5 85.91432030526997
84.0 84.70853554096489
83.0 89.1398783666377
81.0 80.99378881987577
85.5 89.6225974995335
89.0 90.67796610169492
89.5 90.0305549119555
83.0 84.506273867976
85.0 89.6049896049896
85.5 87.9243286924701
83.0 80.78902229845626
91.0 92.71402550091076
89.0 88.30670926517573
88.5 90.10876827803452
76.0 74.93070615099597
85.0 86.19737750172533
83.0 84.77633477633478
83.0 85.08771929824562
80.0 81.66047087980174
78.0 77.70649558941459
82.0 80.24771838331161
87.0 88.53211009174312
79.0 79.13043478260869
87.0 84.65829846582984
66.0 76.26903553299492
87.5 89.54093069129382
85.0 84.27835051546391
88.5 87.44688644688645
82.0 80.0
78.0 78.15381060108493
82.0 79.47173302940058
74.0 80.91043944459504
91.0 90.97750015200438
83.0 83.31154066599902
86.0 85.85076953048899
92.66666666666669 92.2919132506844
85.5 87.2780716384406
77.5 81.75075409062569
82.33333333333333 83.65799326973364
79.5 82.32532016458597
63.0 67.24756650425716
87.33333333333333 88.24416669063487
80.66666666666667 80.00126587609553
85.0 87.6659125188537
84.5 88.0653347038417
87.0 92.42700729927007
60.0 61.32110335022173
87.5 89.73519265341821
82.0 82.80530845909593
71.0 71.74626195655927
68.66666666666667 69.73068092568919
80.5 80.43904873912805
72.0 69.0843662942545
69.0 71.29411764705881
91.0 92.32064017660043
71.0 69.02173913043478
86.0 83.1896551724138
83.5 85.70910806806722
79.0 82.64621284755513
87.0 90.11526116177646
92.0 91.76245210727969
85.66666666666667 86.04479594743468
80.0 81.02766798418972
65.0 63.01382860124765
85.0 88.12728900623468
78.0 83.18840579710145
84.0 87.85581530172047
86.0 92.22941720629048
84.0 88.93401015228426
84.5 86.68284901069642
85.66666666666667 84.83978485237111
83.0 86.05823564777228
79.0 83.51822503961965
80.75 85.95181142999525
74.0 73.77911344853494
84.33333333333333 85.74294707127022
82.0 80.84848484848484
78.5 80.91197813909349
82.0 87.33850129198967
89.0 90.89709762532982
85.0 89.86489591587015
80.0 82.38564972680626
82.0 88.3008356545961
83.0 87.86078098471987
85.5 88.00786026527462
85.0 83.89963869931753
88.0 89.36170212765957
88.0 90.46434494195688
87.0 84.23357664233576
91.0 90.09687836383208
88.0 88.61047835990888
88.0 85.73717948717949
89.5 86.18282355293047
81.0 78.24726134585289
91.0 92.15757575757576
89.0 87.79481132075472
88.0 86.39092728485657
90.0 85.83032490974729
88.5 85.30047013162061
90.0 87.71522727956625
89.66666666666667 91.6670381208932
86.0 86.80628272251309
86.0 91.38257575757576
86.5 84.67722484122157
87.0 88.69592205194627
82.0 82.11959739490823
88.0 90.38142620232172
82.0 83.06233062330624
81.0 83.6976320582878
78.0 76.33840052875082
90.0 93.21372854914196
90.5 89.82808842652796
85.5 86.45823600859572
86.0 84.76201363898443
77.25 80.53619646795931
90.0 85.05154639175258
89.75 85.67280706576373
89.5 90.4536978126851
92.0 95.15634580012262
87.6 88.33645100680953
93.0 91.15702479338844
86.0 84.86419685169321
93.66666666666669 92.17956000900188
85.0 83.51938052111106
86.0 87.83065616545271
87.5 85.08621191302686
92.5 91.91606641203416
92.4 91.62036689240531
91.0 91.09728046025134
86.0 87.79472954230236
74.4 76.64250617979981
66.8 68.66672116195265
93.0 92.43291081420578
90.5 89.80866308418824
85.0 84.18273434916209
90.0 88.11205104680155
91.0 90.42604011528532
90.0 90.12521382065536
89.75 89.64171939522141
87.6 86.574698421451
94.5 93.27162962051618
92.0 91.60222108289048
90.5 91.72345193323238
89.0 90.5186361300706
91.66666666666669 93.19220854741953
90.5 90.1417406170164
88.0 90.4093567251462
89.0 90.26598754951895
82.0 84.17552451899326
88.5 90.7927903764013
86.0 84.09133535215395
78.66666666666667 79.22417839677914
74.0 72.14765100671141
86.0 85.845215875392
86.0 90.69069069069069
81.0 84.3277645186953
87.5 89.83514291413752
89.0 89.82979215886971
90.5 91.9238314999229
90.0 92.81561848202854
68.0 73.95187653577398
77.0 79.97054491899853
75.5 78.34650636191564
85.5 85.76499592610304
61.25 61.41704708684683
69.0 76.01839684625493
71.0 75.28938097634625
84.0 85.66576086956522
87.0 87.90141955729533
90.5 92.97997933897324
81.0 82.57946210268948
85.0 87.22093918398768
87.33333333333333 87.94593923465015
87.5 91.50555724096088
78.0 79.21956124196402
87.66666666666667 90.89164881263946
71.5 73.23870341652767
69.0 72.3669309173273
82.5 84.85102145722647
85.0 80.82191780821918
84.66666666666667 86.31704342737335
86.0 88.28715365239294
74.0 79.10108764847618
88.0 89.85483139345736
77.5 79.040953336728
89.33333333333333 90.67650565314608
87.5 84.1987479998877
93.0 92.55583126550869
90.0 88.88888888888889
88.0 88.72255489021956
88.0 89.45480631276901
88.5 90.63540980906173
90.0 88.35164835164835
91.5 90.5807478122514
78.0 79.34246575342466
72.0 76.5446224256293
87.0 88.44230680502012
89.0 87.17720391807659
86.0 85.02625241798586
89.7 87.9183439402139
87.66666666666667 90.04850127805734
76.0 71.89844200807848
89.0 83.7228714524207
92.0 89.76697061803445
91.0 88.13708260105449
88.0 86.66186012977649
92.0 90.43909348441926
93.0 92.85714285714286
91.5 89.55662991309998
88.0 88.25503355704699
90.0 85.77319587628865
85.0 83.75125376128385
87.0 90.35785288270378
84.5 83.84264170518219
85.0 81.73611111111111
90.0 87.26287262872629
90.0 91.2442396313364
81.0 79.67145790554414
89.0 84.12955465587044
83.0 86.19934282584884
90.0 90.3173311635476
89.0 90.41095890410958
84.0 81.97463768115942
87.0 90.3943377148635
85.0 90.58641975308642
83.0 84.312606959498
84.0 88.5344827586207
83.0 85.69306604192892
82.66666666666667 80.44182721090394
77.0 79.20154539600772
88.0 89.54154727793696
84.0 87.10732984293193
82.0 86.3073561544064
82.0 88.582995951417
86.0 92.07692307692308
83.0 87.48148148148148
84.0 91.23307198859588
87.0 94.38314944834504
89.0 95.10939510939512
89.0 92.45432883240667
85.0 87.65517241379311
77.5 77.46729237770192
85.0 87.25806451612902
86.5 87.57658350222471
80.0 79.80364656381487
66.0 72.98985167837627
78.0 72.99787384833452
85.0 85.49499867796737
74.0 77.59036144578313
87.0 91.74041297935102
78.0 82.77189605389798
80.0 77.07933255991904
74.0 73.62637362637363
87.0 90.62465077059056
83.0 90.41095890410958
84.0 87.53623188405797
84.0 87.36998514115899
73.0 79.20850561134081
76.0 82.52889191026512
88.0 90.56016597510371
82.0 81.44654088050315
82.0 88.15384615384615
88.66666666666667 90.85231173567216
82.5 87.43250099662959
85.0 89.3834981294842
89.0 91.86269982730118
86.5 87.99892019099002
87.0 91.14505080520404
74.0 79.10681408848522
78.5 81.58278857052483
85.0 85.89184146378165
85.0 87.75030867332984
85.5 88.00451671124435
85.0 88.27829052225806
78.5 77.33638350958421
72.0 77.58619615519018
82.33333333333333 88.90069414599924
81.5 85.83487134947345
82.0 86.39559634171025
90.0 91.96078431372548
82.33333333333333 84.49134839673967
86.0 90.53145998778253
80.5 83.04151038661281
83.0 88.26086956521739
83.5 85.51472479423869
59.0 66.93415710608953
86.0 92.99820466786356
87.0 92.33801447953024
83.5 87.4465319170342
87.0 89.7872340425532
89.0 90.12645731985816
83.5 87.92946704667479
87.5 90.51471268991452
88.0 91.11879829178352
59.5 65.126506342961
71.5 79.86633526776392
63.0 69.6341463414634
80.0 83.09379049889928
82.0 87.91851980817017
83.0 85.74550089526873
84.0 86.39903614256279
79.0 82.47058823529412
72.0 77.19812426729192
81.0 81.41891891891892
86.5 88.91461988304093
84.5 89.20779052713311
84.5 91.69319283610486
83.0 81.21632024634334
86.0 88.0
63.0 77.0203794799719
84.0 86.87068114511352
85.0 82.48490077653149
83.0 82.60229338815842
83.0 82.85465622280243
86.0 84.89188560637706
77.0 73.95604395604396
86.5 91.165270990896
80.0 81.75618073316284
77.0 76.79558011049724
76.5 81.16403304914135
85.0 89.05263157894737
88.0 91.01414174320398
85.0 91.88848576867962
78.0 81.8659658344284
78.0 82.17874140666314
83.0 87.92062122519413
73.0 77.52808988764045
78.0 86.92946058091286
78.0 82.04334365325077
82.0 89.1651865008881
85.5 88.58332813377426
82.33333333333333 85.59760709827579
84.5 87.280508232218
82.33333333333333 83.04568591539314
85.0 87.91064388961892
91.0 93.89578163771712
82.0 82.09752839011357
87.0 84.75565280816923
86.0 82.64004437049363
83.0 81.78571428571428
69.0 71.40151515151516
85.0 85.65190038811085
89.0 90.08556056924678
82.0 79.24528301886792
86.5 90.83619791993377
83.0 81.07494322482968
80.0 81.56209987195902
77.0 84.54935622317596
83.0 81.65159856216847
83.0 91.57303370786516
88.5 91.75179220237048
75.0 76.12982185757672
91.33333333333331 91.13669308015166
77.0 80.48533872598584
80.0 80.0862688713156
79.5 84.76912470267513
78.0 82.82136248948696
85.5 88.16719536322515
79.0 82.02396804260985
78.5 81.35605648370054
83.0 86.83498647430116
77.0 80.18979833926453
83.0 86.83365446371226
83.0 81.6260162601626
83.0 80.58925476603119
82.0 84.87598306110102
83.0 82.49767955801104
85.0 83.44640434192672
64.0 73.9514348785872
85.0 91.86834462729912
85.0 88.94582723279647
71.0 79.40128296507484
72.0 82.57229832572298
84.0 86.83417085427135
84.0 87.12550607287449
82.0 91.4855072463768
85.0 88.27031950378232
84.0 90.88016967126194
84.0 82.61168384879724
83.0 86.0919540229885
82.0 81.26064735945485
81.0 84.05524168236033
82.0 82.48816768086546
86.0 87.15782597565389
72.0 72.37609329446065
80.66666666666667 85.53008320384463
82.0 86.43246517262266
76.0 80.57703284657713
73.0 76.89231269355142
57.666666666666664 69.51883184398156
76.0 83.00165837479271
83.0 83.47538783494836
86.0 90.93242087254065
90.0 91.18419865127156
85.66666666666667 88.91783479706017
89.0 90.5239821528165
88.0 89.36319104268719
74.0 80.29783376684304
74.0 79.02559867877787
81.5 86.35987225814631
91.0 91.8513211766557
85.75 90.35315313614804
89.0 90.50987704058828
86.0 89.23188952036837
75.5 79.59218559218559
72.0 74.55678662123023
84.0 88.41430859583555
85.0 89.00722859423469
85.25 90.31177442792922
81.0 86.00773607494749
86.5 90.83494834034884
87.0 92.9874052861693
85.0 88.05885681946802
78.0 81.51197604790418
83.0 83.74215630347976
77.0 82.44231851435003
87.0 84.13461538461539
77.0 79.27823050058207
78.0 83.59253499222396
79.0 81.81229773462783
73.0 73.0553827006845
82.0 85.46511627906976
79.0 87.72831050228311
79.0 83.84201077199282
80.0 87.45692625775328
73.0 77.25344644750795
76.0 79.42735949098622
80.0 83.31117021276596
77.0 83.70136698212409
75.0 79.44015444015444
82.0 86.44610458911419
80.0 86.14150255288111
86.0 88.42364532019704
83.0 85.6763925729443
84.0 85.52009456264776
89.0 91.58377964804896
87.0 87.53202391118703
92.0 94.3877551020408
92.0 91.18727050183598
85.0 83.42696629213484
89.0 90.70396765673644
86.0 88.69475847893115
85.0 87.1578947368421
74.0 79.17042380522994
80.0 81.75355450236967
83.0 86.30541871921183
83.0 83.63417569193743
77.0 77.58865248226951
84.0 83.37975858867223
86.0 85.76158940397352
79.0 80.65217391304348
78.0 85.44520547945206
75.0 80.46875
85.0 89.65873836608066
81.0 80.61309030654516
84.0 89.34977578475336
87.0 92.2143579373104
77.0 86.48648648648648
89.0 91.68110918544194
85.0 85.90534979423869
82.0 84.93353028064993
79.0 81.52580403889304
83.0 83.40122199592668
79.0 78.36761778367618
88.0 89.02077151335311
86.0 84.9507735583685
84.0 86.02461984069515
92.0 93.50577875619152
91.0 90.77817312263213
90.66666666666669 92.77963773028236
80.66666666666667 81.39846272319807
86.0 88.16868374143917
89.4 89.90834194034915
87.5 90.78116593994191
85.75 88.04919451876293
86.5 89.10597541841005
85.0 88.23529411764706
90.0 91.23286943971527
69.5 71.25054179252055
78.0 83.52638352638353
85.33333333333333 86.98951378959731
78.0 77.59336099585063
85.5 88.82269208305539
83.0 88.8611803823774
82.0 83.9080459770115
84.0 85.7532751091703
84.0 84.37209302325581
65.0 64.89832007073386
85.0 80.01265022137888
82.5 78.92585859439959
89.75 89.57549825015045
87.0 91.4179104477612
75.0 79.7634691195795
86.5 87.70578589419169
87.5 89.67046477419922
81.5 84.65064430790238
87.5 91.4597928047478
83.66666666666667 87.50182216759056
81.5 83.99700224546199
83.5 85.2402447447038
81.0 79.83427859554797
86.0 81.80933852140078
91.5 88.47035471891408
81.5 81.18615316661499
81.0 83.70860927152319
87.0 88.56094581617043
85.0 80.69908814589665
91.0 92.9195804195804
90.0 84.84543761638734
85.0 81.82656826568265
81.0 75.4141570336408
86.0 86.73936865201362
89.0 86.57807308970101
91.0 87.38786279683377
90.0 90.46008119079838
84.0 81.46169615741974
83.0 82.5107296137339
80.0 83.85876418663304
85.0 84.74387527839644
92.0 94.63253509496283
82.0 84.52914798206278
78.0 82.31660231660231
84.0 86.11369990680335
85.0 88.0061115355233
88.0 89.61318051575931
88.0 88.14968814968816
81.0 80.48780487804879
88.5 88.11221276732986
85.0 88.72884530553085
87.66666666666667 84.68909932021536
81.5 80.82476957238308
87.0 87.59529995993739
85.75 88.6835530925922
88.33333333333333 87.68227607666387
84.0 82.91195652355093
84.0 79.4034090909091
87.16666666666667 89.0323139796672
90.0 84.80707395498392
86.0 85.40816326530613
85.0 82.35294117647058
87.0 88.53957305675559
88.5 88.61630050433368
83.0 83.78170637970793
85.0 89.15510718789407
84.0 84.19083255378858
82.0 84.68185388845248
74.0 76.86072218128224
80.0 79.8780487804878
78.0 76.48148148148148
84.0 86.24301675977654
87.0 85.54437328453797
84.5 88.26714383846868
71.0 73.00658376005852
85.0 87.48350607288648
94.0 94.08081957882754
94.0 94.02319357716324
90.5 89.93567252989743
90.0 91.47217235188508
86.0 86.72131147540983
61.0 62.85909712722299
81.0 83.54716981132076
71.0 70.68273092369478
89.0 86.20967741935483
86.5 87.61818387307753
87.5 84.72315632259499
91.33333333333331 92.24803438484736
85.0 83.06110102843314
92.0 94.07008086253369
91.0 91.74330748354348
91.0 89.78149100257069
90.0 93.3328159129254
89.0 88.99755501222494
88.0 86.06138107416879
92.0 94.06392694063926
88.0 87.76978417266187
86.5 89.74426558148576
91.0 91.500904159132
87.0 85.61946902654867
80.0 82.33851185609157
87.5 86.97457271379858
86.66666666666667 87.42207648830765
81.0 85.8481724461106
92.0 95.43478260869566
81.66666666666667 84.53855156298403
80.0 85.05209616969924
88.66666666666667 90.20376981839463
67.5 74.87897308625067
82.0 81.19122257053291
84.0 86.80142687277052
88.0 89.1606080634501
85.0 87.82249742002064
82.0 79.79591836734694
81.0 84.57053515986348
85.0 86.2809917355372
90.0 91.9044097254322
90.0 89.35003915426782
83.0 81.68701442841288
89.0 89.37007874015748
83.5 87.1737779889219
85.0 87.0028409090909
77.0 79.1084497671324
84.0 89.5932382461701
90.0 89.43606036536934
80.0 83.6734693877551
89.0 90.27061855670104
79.0 80.0
88.0 89.87485779294653
82.0 83.53535353535354
85.0 87.16134272474646
78.2 85.70199776005714
79.0 84.31372549019608
74.0 80.73140624442098
78.0 82.24023581429624
93.0 95.23281596452328
80.0 84.90566037735849
77.0 79.11784975878705
85.0 89.12594631796283
90.0 92.28187919463086
86.0 86.9942196531792
88.0 92.32804232804232
89.0 91.46341463414636
86.0 88.6783042394015
82.0 88.03480783176215
90.0 92.31658001155402
82.0 86.52321630804077
64.0 72.8740581270183
89.0 92.01817001946787
63.333333333333336 65.73284945449605
67.0 70.51435406698565
87.0 90.11107614381952
69.5 73.7205040959467
82.0 89.49919442605342
90.0 92.91570207779588
83.0 91.3861386138614
90.0 92.21629094293652
90.5 94.19830542290508
89.0 93.91550697838623
90.0 94.3818279324296
82.0 86.68373879641486
82.5 89.68519091941252
89.0 94.66192170818503
90.0 93.66197183098592
86.0 90.3861955628595
90.0 94.74384564204924
89.0 92.2872340425532
77.0 86.6785079928952
75.0 80.33664881407803
76.0 80.0
76.0 82.00589970501476
86.0 89.06361686919227
78.0 82.68156424581005
75.0 78.01683816651077
81.33333333333333 87.09454693713815
69.0 76.65474060822898
73.33333333333333 80.75978774838548
79.0 85.1132831181253
82.0 83.23353293413174
77.0 80.59418457648546
63.0 67.54921928038019
69.0 74.07628128724673
77.0 82.20140515222482
76.0 82.18793828892007
65.0 67.13178294573643
74.0 81.55600268276325
72.0 81.64609053497942
74.0 78.97350993377484
90.0 92.46861924686192
89.0 93.5503405716725
89.5 91.77999782229966
82.5 82.60074120191715
87.0 89.99388449889005
85.0 89.33502648430706
85.0 87.20948135057702
89.0 90.70562510998752
91.5 94.5573029224989
92.0 95.6204370290318
93.0 95.79738770497129
89.0 89.22155688622755
91.0 92.84177841560329
86.5 91.02703161966951
89.5 93.6138587248683
81.5 89.58798112885657
81.0 87.43718592964824
79.0 85.16819571865443
86.0 90.22801302931596
83.5 87.83078209849182
84.66666666666667 90.42921860492297
86.5 92.19571865443424
82.5 90.13062946379011
77.5 87.53564111249602
77.0 83.74777975133215
74.0 82.3696682464455
75.0 83.69337979094077
79.0 86.35127786840674
78.0 82.42022877784467
81.0 88.71080139372822
75.0 83.40807174887892
81.0 87.61662425784563
72.0 82.31197771587743
83.0 83.54515050167224
82.0 86.368843069874
75.0 80.58058058058059
80.0 81.74603174603175
82.0 83.70927318295739
81.0 82.74665344571144
81.0 86.5698729582577
77.0 81.28301886792453
79.0 84.70855412566237
83.0 84.6576915237901
75.0 80.77677713468458
79.0 87.78054862842892
80.0 85.03998301606397
78.5 86.07348339657554
77.0 88.61607142857143
85.5 86.2309597689931
81.0 86.82371679731517
82.0 86.86306235201263
84.0 87.61083842777039
79.0 82.36024844720497
85.0 87.16173694147263
83.0 86.03316326530613
82.0 83.17909635274904
79.5 85.77767041680136
70.0 72.91350531107739
79.0 82.58928571428571
83.0 87.00092850510678
86.0 89.88269794721407
75.0 80.41182682154171
80.0 80.97106424718
90.0 89.20863309352518
86.0 89.48374760994264
77.0 84.71337579617835
77.0 82.02247191011236
81.0 82.86334056399133
85.0 87.44769874476988
79.66666666666667 78.9871994014057
81.0 90.36402569593147
87.5 88.84954600793674
68.0 71.64685908319186
72.0 71.24183006535948
76.0 81.8973862536302
75.0 79.8695246971109
83.0 82.43727598566308
74.0 81.48648648648648
75.0 79.44903581267218
80.0 85.26160648489315
74.0 78.90881541577208
73.0 79.21779938121088
81.0 86.86956521739131
73.0 73.46111519313078
73.0 84.79138627187079
84.0 88.63172226004085
71.0 78.16593886462883
74.0 74.50473729543498
57.0 58.723828514456635
75.0 80.97643097643098
73.0 76.68670674682699
79.0 81.65584415584416
68.0 75.34965034965036
73.0 71.61904761904762
84.0 88.76651982378854
85.0 88.9763779527559
80.0 82.81430219146482
87.0 86.46379853095489
88.0 91.015625
76.0 80.79800498753117
85.0 88.58934169278997
83.0 84.86590038314176
85.0 87.94285714285715
58.0 64.10093731412672
54.0 62.88981288981289
66.5 71.87392720288739
81.0 86.0149149574211
54.0 61.04353793390213
69.0 70.76023391812866
58.0 68.27586206896552
90.0 92.41379310344828
83.0 88.2056452246716
87.0 91.1846153222379
61.5 68.32376893815606
81.0 85.45163931570329
79.0 86.48677769968181
90.66666666666669 94.0297062366787
86.5 91.58642417586832
55.5 63.08528219271257
73.0 79.20489296636084
78.0 85.81327782625439
63.0 76.050753370341
80.5 86.7287741473885
82.0 87.69510602712319
76.25 81.15786356636414
68.0 79.18136908962597
53.0 61.48726989723797
77.0 80.91706001348618
53.333333333333336 59.75040023201731
49.5 56.06988714530994
40.333333333333336 60.699296745897385
64.0 74.87061529614721
56.0 67.10025229894873
48.0 68.79194630872483
56.0 61.68122270742358
67.0 75.23035230352303
81.0 85.50511177346141
81.0 86.31217089819556
73.5 82.28330071278799
63.0 71.83421886651752
72.0 79.98303647158609
69.0 74.14133220461713
79.0 82.98544198907368
81.5 89.67800555119922
47.0 54.74579307341525
75.66666666666667 84.04471020264218
80.0 89.15701415701416
50.5 57.84390367937849
66.0 77.23852378145243
81.0 88.35021707670043
80.5 83.5545477212537
73.0 79.4132890768442
60.0 66.38225255972696
69.5 78.66114969705926
74.5 82.18373490465547
57.0 64.98620564655975
75.0 83.39119370482886
71.5 78.53627789050404
47.0 64.61091121772091
85.33333333333333 91.05197662471312
82.0 88.74328061724117
76.75 83.41488300542565
82.0 87.36284797206088
81.66666666666667 89.62477736980156
62.0 67.64910472755378
62.0 71.99259716224553
84.33333333333333 88.70732489253517
77.0 80.68612754428933
72.33333333333333 78.03811968198342
69.0 73.20410490307869
83.5 87.42680598594337
72.33333333333333 81.88560583439323
64.0 72.93151514201844
67.0 74.19064583904267
56.0 62.47092783955044
85.33333333333333 91.11231858734467
81.0 85.8050527903469
83.0 87.2159090909091
79.0 84.98131497837333
75.0 82.04507521420572
88.5 92.03627153744068
81.0 84.81965913594927
78.0 81.40161725067385
86.0 89.41693290734824
83.0 88.12698412698413
63.0 68.77022653721683
79.5 85.9045402791364
79.0 82.66755227258587
86.0 86.10586011342156
45.0 61.44756277695716
43.5 69.32183621004103
71.66666666666667 78.07387263800722
69.0 74.71686971220988
76.0 81.19653880070547
91.0 88.87096774193549
81.25 85.93948980749296
83.75 88.11891696685984
86.5 89.54355112743299
86.0 88.60619469026548
75.0 79.64724693296122
87.0 90.90341569939946
80.0 88.05555555555556
87.0 88.93740902474528
80.0 77.55443886097152
85.0 85.7374197366612
69.0 69.90838618745595
85.77777777777777 88.73507104982622
85.14285714285714 88.18267266493807
85.0 88.82743362831859
76.0 74.10714285714286
89.5 89.23872413683819
81.0 84.4350465443049
88.0 92.33508877073156
86.0 87.80951823939307
89.0 91.45510835913312
76.0 77.94955248169244
77.0 83.91566265060241
86.0 87.70161290322581
75.0 77.01149425287356
78.0 82.81829419035847
77.0 80.8095952023988
79.0 81.75182481751825
86.0 88.68640850417616
83.0 88.26291079812206
90.25 90.8493650765956
87.5 90.09460176320508
92.5 93.38695555135888
85.66666666666667 89.73746140203951
71.0 76.42276422764228
83.0 83.12806647731102
69.0 71.27139364303179
81.0 87.62057877813506
90.0 94.28086070215176
75.5 78.47591794639044
86.0 91.91096634093375
80.0 87.38898756660745
60.0 68.05714285714286
85.0 87.97982307547525
51.0 57.019704433497544
62.333333333333336 67.82082586550213
80.0 84.29844097995546
62.0 70.6591070163005
53.0 67.60000000000001
76.0 81.82683158896289
72.0 72.64957264957265
84.0 87.75125628140702
82.0 91.372351160444
86.0 91.00996332237597
66.0 72.88789275743268
84.0 92.86177806619078
72.0 80.10471204188482
65.33333333333333 71.62539242837728
56.5 65.19750023100102
59.75 67.95928578481958
82.66666666666667 89.3965193028556
66.0 70.5521336619773
82.0 87.21898112813757
85.5 90.14756944444444
71.0 76.6957551721363
73.5 81.63741934677398
86.66666666666667 93.57496652596194
80.0 87.81652777500209
76.5 83.40686056424137
85.0 90.42175193973398
65.0 73.79291857578585
78.66666666666667 83.27158394452438
60.5 67.98789648070579
76.25 83.88618305939835
86.66666666666667 93.00758066814385
78.33333333333333 83.03974009387339
68.5 76.59015085581666
88.66666666666667 93.4837189817767
88.5 90.78998621681548
64.33333333333333 69.42858448342484
81.0 87.82569613085886
81.0 87.98740960282457
78.0 83.47324459361532
78.0 84.80866444242241
76.33333333333333 82.29523354018444
84.0 86.98080393284505
85.0 85.96385542168676
84.5 88.7351738586828
81.0 79.02408111533586
79.0 78.28426308539945
82.0 81.0971089696071
89.5 91.48439993898673
89.0 93.37651850291412
88.66666666666667 91.33331845829088
87.5 89.66415973632557
71.0 75.15280056895477
85.0 88.55233681315035
80.0 82.40563019833654
80.0 82.1593533487298
82.5 86.71479410727608
84.0 85.15309069901791
80.0 85.71554640388293
81.5 83.9663935480184
71.0 74.2979242979243
83.0 86.691776522285
86.5 87.93443374598809
89.0 89.73271107339839
87.0 87.95557908966283
83.0 83.0859960322469
81.5 85.29869180255639
88.5 89.59856563794864
81.5 91.80817407654467
83.5 88.57620114718037
86.0 89.05573707244733
83.0 83.78740263045475
81.5 86.62801148645309
82.0 86.39633747547416
78.5 85.73418185426308
90.5 92.90315722383248
81.66666666666667 84.78980151029234
75.33333333333333 77.62633786822283
84.0 92.33766233766234
84.0 87.15025906735751
87.5 91.89886822423722
76.0 77.00177595702837
86.0 90.39735099337749
85.0 89.4659839063643
79.5 83.01880246999237
68.5 71.44529691475515
86.5 87.41483154526632
68.0 69.34353091140854
83.5 86.65073207975668
85.33333333333333 88.17984921276138
57.0 67.38452536655882
86.5 89.58313283682637
85.0 85.49870683205916
76.0 80.73446327683615
82.5 86.97446104825735
78.5 81.71470596173049
82.0 86.46888567293777
73.5 77.58759874164616
80.0 84.80737927292458
84.5 83.95693695277345
87.0 87.54348160689548
75.0 76.98087431693989
88.0 90.10031968005228
90.5 87.10137122738749
92.33333333333331 90.68585745629484
91.0 93.48582794629536
83.66666666666667 87.49917147816801
83.0 86.26566469883863
65.0 67.9848320693391
78.0 80.80365027965853
82.0 84.60543337645537
78.0 80.0230946882217
75.0 84.84848484848484
85.5 87.81296732258399
79.0 83.91304347826087
80.0 76.15330021291696
85.0 86.14694335389792
83.0 88.8058895733412
83.0 83.84
87.0 85.91703056768559
91.0 89.10112359550561
85.5 90.11088011088012
87.0 88.24858757062147
86.0 88.92908827785818
86.0 91.25277983691625
81.5 87.59750685387982
81.0 81.04265402843602
86.0 89.80926430517712
81.0 83.74204665959704
88.0 94.40892093422713
87.0 86.25730994152046
77.0 78.38862559241706
88.0 91.1728570288036
74.0 73.39285714285714
83.0 84.79145473041709
81.66666666666667 82.84078547443902
79.0 84.92220856300644
76.5 83.05783549834291
75.0 85.04854368932038
72.0 80.0230946882217
76.0 81.54506437768241
78.0 84.10931174089069
81.0 85.87140439932318
82.0 88.97849462365592
83.0 87.81985670419652
78.0 85.41315345699832
74.0 77.99525504151839
81.0 87.36507936507937
80.0 79.48113207547169
74.0 76.09254498714652
80.0 81.4595660749507
82.0 88.89952153110048
83.0 89.81233243967829
78.0 79.76878612716763
84.0 88.85448916408669
65.0 70.43633125556545
87.0 90.35567715458276
81.0 86.5243495663776
84.0 89.80891719745223
77.0 83.51648351648352
78.0 87.22014925373134
80.0 84.47348193697157
76.0 78.18545697131421
87.0 89.12529550827422
72.0 80.62745098039215
73.0 78.57142857142857
83.0 86.1654135338346
88.0 89.1891891891892
88.0 83.36864406779661
88.0 93.1924882629108
79.0 71.0
79.0 79.64946445959104
77.0 77.5473399458972
80.0 78.55153203342618
85.0 88.01932367149759
84.0 85.64971751412429
77.0 81.91056910569105
82.0 78.25261158594492
86.66666666666667 88.02009597359343
58.5 61.65799648541187
87.5 89.50914095851587
84.0 88.5049365303244
93.5 92.93409241557896
85.33333333333333 89.61041075616492
80.0 83.49908364742902
88.0 90.01359617805497
92.0 93.32655599246664
88.0 90.35018583255474
80.0 85.26529642505612
85.0 86.71513549239921
92.0 93.19170630925528
72.0 76.59582607534657
82.5 87.13418368758174
80.0 82.62607676659437
84.5 85.74659303894839
89.0 89.33959520565065
86.5 88.98473988009543
69.0 72.1709974853311
88.5 89.00956284153006
75.0 79.89080982711556
73.0 74.72788908687905
79.5 79.68276220145378
85.5 89.52852909652607
91.0 91.56602877961788
84.0 83.54644001885889
72.0 72.27221597300337
79.0 81.75481583575807
80.75 83.45353697016905
78.0 82.36233040702314
77.0 77.17149220489978
89.0 87.52488387524883
81.0 82.77539093922852
80.0 86.05697151424287
84.0 84.51612903225806
91.0 91.50197628458498
86.0 88.84870403857745
82.0 86.02564102564104
84.0 83.83105642882616
87.25 87.47306196382962
84.0 86.73647469458989
89.0 90.69611780455152
91.0 92.1104536489152
83.0 87.36318856250375
90.0 91.165896250642
83.0 82.80871670702179
74.5 74.39256853814786
88.0 90.287055961993
80.75 83.56519754707791
80.5 83.09021895978418
80.0 86.5669027301619
82.5 83.8378759354039
89.33333333333333 86.39837100647235
85.0 87.46286393345217
86.33333333333333 88.42001364366435
87.5 91.66559979516067
80.0 82.13318389116488
85.33333333333333 87.84448345486156
90.66666666666669 92.66296995764844
76.0 76.71809256661992
93.0 94.20353671761274
88.5 91.11635951247992
84.5 87.82961051343287
84.0 88.3418798829436
89.5 91.63411108816848
86.0 88.44114634363586
90.0 91.06018266435169
83.0 85.36307363444514
88.5 90.3798024918094
86.66666666666667 90.278281643445
83.0 90.17341040462428
87.0 85.87153179283072
82.0 86.7505467468562
87.5 91.11512336260584
83.0 88.64830798510826
83.0 86.80137306912155
86.66666666666667 88.79511755283399
90.66666666666669 90.6181190367435
86.5 89.32986701219758
91.0 93.83644510743277
89.66666666666667 92.27655339000997
82.5 85.24462917829435
89.0 91.90460127445203
89.0 91.67244391162215
85.5 89.41458740198793
91.0 93.015873015873
91.75 92.27804919839188
87.5 92.34225086540734
79.5 89.30070551688
72.0 82.97644539614562
80.0 85.54595443833463
85.66666666666667 90.7146797329724
85.0 90.74286574239544
81.33333333333333 83.55218449802835
88.0 93.3224774002244
80.0 86.56272917019237
73.0 79.62392250944495
88.0 90.09661835748793
88.0 86.1344537815126
84.0 87.86162572617904
84.0 88.41245533435426
84.0 87.46958637469587
73.0 81.18932038834951
87.5 91.39777834670308
62.0 69.14618369987063
71.0 76.47867950481431
90.0 92.68912905276542
87.0 89.33333333333333
78.0 83.27586206896552
89.0 93.76135675348274
85.0 90.9373060211049
89.0 92.94964028776978
89.0 91.73333333333332
82.0 91.56863045976424
82.5 91.43775241370606
83.0 89.95460339947135
84.5 90.3672709578128
66.0 74.18725617685305
83.0 91.40239605355885
80.0 85.81989247311827
87.0 91.19491952863495
83.0 87.58208955223881
78.33333333333333 87.85128089268439
87.0 92.34196857547512
83.0 85.90722254844391
87.0 90.8720456397718
85.0 82.41415192507804
87.0 87.18975180144115
90.33333333333331 90.71211402539546
85.0 89.41477511586719
86.5 89.31942238983724
86.0 85.18907563025209
85.5 86.0202219461152
85.66666666666667 88.91547637221788
85.0 84.61538461538461
80.33333333333333 88.5019334698099
82.0 88.14180929095355
88.0 90.738813735692
86.0 86.86964795432921
88.0 87.26527938843729
86.0 88.77221324717286
82.5 84.80258064516129
81.33333333333333 85.39371510199287
80.0 84.5771144278607
86.0 86.39575971731449
87.5 87.5955653817809
84.0 85.55159625452102
76.0 75.75539568345324
86.0 78.42907385697538
83.0 80.47162859248343
87.0 82.58426966292134
82.0 84.59214501510573
82.66666666666667 84.84825748312137
82.0 87.30263157894737
78.0 86.71186879437934
76.5 81.46350570588768
67.0 76.34345794392523
86.0 88.62190812720848
80.0 85.25567021920624
84.0 86.25336927223721
80.0 86.95652173913044
80.0 87.75055679287304
72.5 80.37695922066294
85.0 89.36742934051144
84.0 92.33817701453104
85.0 91.39579349904398
81.0 90.94176851186197
91.5 93.55731583066478
86.5 88.93307213423319
76.0 82.45073891625616
89.33333333333333 94.70953537025048
84.0 90.38928786445342
85.66666666666667 89.69935522865563
80.0 88.05891635981062
83.5 89.43143476695607
75.0 82.421875
85.0 90.69695085854887
80.0 84.72750316856781
84.0 89.66887417218543
85.5 91.82504544753242
81.0 89.41244909831298
82.0 92.28336495888678
80.0 90.73909171861088
89.0 92.07792207792208
79.0 82.5089605734767
83.0 90.62901155327344
74.0 80.51675977653632
85.5 89.65890168353019
84.0 89.94368463395011
84.0 89.68363136176066
80.0 82.36040609137056
81.0 89.45686900958466
82.5 86.57438100885592
86.0 87.73038711887632
80.0 86.53846153846155
82.0 86.88423645320196
81.0 85.19973804846104
88.0 90.12810851544836
86.0 87.31820826061664
81.0 87.146529562982
86.0 87.83625730994153
88.0 88.2491186839013
83.0 86.27450980392157
79.0 80.37249283667622
79.0 81.21673003802282
78.0 81.62111215834119
77.0 79.89536621823618
84.0 87.36964078794901
84.0 87.83977110157367
74.0 74.83940042826552
84.0 87.65264586160109
88.0 90.48239895697525
81.0 91.35135135135135
81.0 85.76470588235294
83.0 90.14814814814814
82.0 80.66248880931064
85.0 83.6734693877551
84.0 82.67026298044505
89.0 85.2198990627253
81.0 70.09345794392523
81.0 83.56164383561644
84.0 88.28756058158321
81.0 82.06419131529263
80.0 83.11011904761905
77.0 78.3748361730013
85.0 84.94182067077344
69.0 73.85697538100821
72.0 75.9853345554537
76.0 77.0656779661017
78.0 84.0253342716397
76.0 84.86554096310194
82.0 87.39644970414201
78.0 86.33663366336634
77.0 80.92986603624901
85.0 92.57425742574256
80.0 82.90583109569434
79.0 85.9697386519945
72.0 74.2179716307686
76.0 85.93429158110884
77.0 88.29268292682927
82.0 89.7196261682243
87.0 90.11786038077967
82.0 85.07826341688755
84.0 88.53425622176803
73.0 77.0124481327801
82.0 88.05460750853243
86.0 90.79307201458523
79.0 86.28169143256899
76.5 87.76846962498291
85.0 89.35627788400254
81.0 87.06998813760379
83.0 84.12828947368422
83.0 89.33434190620272
76.0 80.72948328267478
79.0 79.8932384341637
78.0 85.20793950850661
80.5 90.44391789286276
81.5 87.99956998769568
79.0 81.7181770560503
87.0 90.04524886877829
75.0 83.51115421920466
84.0 86.95652173913044
81.0 85.45006165228114
76.0 77.06511175898932
80.0 87.52310536044362
85.0 83.51063829787235
85.0 87.96636889122438
80.0 80.72360616844603
76.0 77.44360902255639
82.0 85.7630979498861
82.0 87.55426917510853
85.0 88.3070847935403
83.5 88.4861932938856
81.5 81.61219041477189
89.0 92.25865209471766
72.0 77.56497948016415
91.0 90.43231750531535
84.0 88.03418803418803
83.0 83.93870601589103
86.0 91.38634046890928
78.0 83.03858520900322
69.0 79.581589958159
85.0 90.38297872340424
75.0 85.91093117408907
79.0 84.95049504950495
76.0 82.62135922330097
77.0 76.979374584165
89.0 91.28521126760565
77.0 79.8183652875883
79.0 85.8036272670419
63.0 70.09098299876372
81.33333333333333 85.15547872411595
79.66666666666667 86.2898882464731
85.66666666666667 92.96593752505858
67.0 74.30317749261047
55.0 65.05376344086021
77.0 82.93124246079614
82.0 86.17832641903517
66.0 70.9389129574436
48.333333333333336 57.42401749635052
45.5 54.169266968485445
52.0 53.3373786407767
46.0 58.70393900889454
76.66666666666667 83.74969972773508
89.0 93.08943089430896
90.5 93.71250654983552
87.0 93.18655780659034
92.0 94.1425546930134
77.0 79.68633308439134
80.33333333333333 82.86144282321023
87.25 92.28028985440233
88.0 92.77839029768468
75.0 79.02488572879635
65.0 74.03558958953376
86.0 89.29141151289816
46.5 58.89077215206005
90.33333333333331 93.63257552023674
90.0 92.30279898218828
79.0 84.66707391569945
60.5 65.73016737209997
63.5 71.34726929504464
74.0 82.55015822488312
70.33333333333333 75.7912640052388
58.5 68.58745194021796
90.0 92.73430509742124
81.0 88.0924354091014
88.0 91.94282001299544
79.0 86.01033773580734
79.0 84.61928934010152
42.333333333333336 50.74818371535624
45.0 50.1259134774527
82.0 88.46288958845949
90.0 93.59962891422796
46.5 60.10308720303735
58.333333333333336 71.49394210519289
83.0 87.85261541791645
73.0 83.348095659876
90.0 94.59548740637776
46.0 60.3030404738388
50.0 60.88193456614509
88.0 91.5772759350741
72.0 78.86002886002886
72.0 79.30069930069929
76.0 83.0166270783848
75.5 80.25529855907624
80.0 84.19210953066597
80.5 86.10024117938315
81.5 88.30063429782736
82.5 89.38839344344632
81.0 82.5154213010994
60.0 60.84202682563338
71.0 73.12626603646186
78.0 85.10895883777239
67.0 78.42631727247112
81.33333333333333 84.47634943878766
71.0 75.86471944657956
63.5 70.43805651072654
58.0 68.4248918076228
58.0 65.4155791046888
76.0 82.69720101781171
82.33333333333333 87.57287246567245
81.33333333333333 84.70983055839623
80.33333333333333 86.53901700746788
78.33333333333333 87.04771773984506
73.0 82.46575342465754
73.5 74.52804223606913
71.0 75.43717481591027
76.0 81.42873090429303
72.5 77.03399194979994
78.5 84.83388225238122
82.5 88.86045213929148
81.5 86.2553069079078
80.0 83.27168043615707
83.5 91.4264705882353
88.0 92.65515975027544
82.66666666666667 87.87819488898732
80.0 86.37461038815431
76.0 82.23388305847077
84.5 88.9184620497249
74.0 79.58236658932715
82.0 89.14732547321825
82.0 87.39330331184506
79.5 86.58087091339192
83.33333333333333 89.76310808450648
90.0 94.4192083062946
58.0 65.43782936963719
47.0 61.86006825938567
48.6 57.29783994358494
85.0 86.30124385785837
77.0 85.08569739952719
81.5 89.89951119969628
84.0 88.06631840096951
83.0 90.27094963778713
82.5 86.6043474340325
86.33333333333333 89.12344446603645
88.5 92.22671046366534
47.333333333333336 56.1321526399906
89.0 92.85056362243438
82.0 89.17775090689238
86.0 90.36036149084562
85.0 89.93304838751204
64.0 67.11590296495957
77.5 84.58245812171654
76.66666666666667 78.91885043442
58.0 64.92926284437826
77.5 80.77409543814007
60.0 69.39828080229226
53.0 63.167155425219946
85.5 90.08199947520336
82.0 82.02630297126157
79.5 86.06386563819552
76.0 80.54968287526427
73.0 77.89783889980355
83.0 85.1963746223565
86.66666666666667 91.6294741035393
72.0 71.53880715853198
59.0 65.73859242072699
87.0 89.2925430210325
75.0 80.83299663760812
80.0 86.23554913294797
81.5 87.09479308373258
78.75 86.76045525288016
73.0 76.3408820023838
68.0 67.79742287366619
58.0 62.79374981711266
54.0 61.632888272143624
86.66666666666667 91.36684382262428
72.0 75.59837266392144
82.0 87.79458403026325
58.0 65.9919028340081
79.0 82.21050002300619
84.0 88.06527114748646
84.0 89.50863756049989
81.66666666666667 87.31251647801757
64.0 73.41049189984174
88.5 90.62361037119877
86.5 87.80591781959217
76.5 86.39501513250028
77.5 79.97826461720706
83.0 88.93653516295026
79.5 83.95942086082931
85.0 91.26898648845186
84.0 88.95870736086175
78.0 89.87012987012987
81.0 84.44730028322158
81.0 86.15882721382536
68.0 73.57336956521739
84.0 88.39057273619969
84.5 91.25111610330616
81.0 84.76242490442381
89.66666666666667 92.98608692254174
80.5 86.728730105281
87.33333333333333 91.07290473705037
86.66666666666667 90.2588264277242
78.0 82.62839879154077
80.0 85.92559086875254
86.5 88.7176243198957
74.0 81.72586242555165
79.0 87.59525825571549
83.0 91.40445126630851
74.0 80.21322750503646
89.0 91.43754909662216
83.8 89.44729281034377
82.33333333333333 90.59378267185348
87.5 91.93040060399312
80.0 91.0128570853123
84.0 91.2396958394711
83.0 89.96866215479153
82.0 86.69441966498167
88.5 93.5196441529313
71.0 74.2603550295858
85.5 85.58218087071077
91.0 90.23605150214593
87.25 86.25364306854492
91.0 91.00077579519008
87.0 91.51762102899072
87.5 90.1382186347954
82.5 82.70298466433229
83.0 87.4213395345334
90.5 90.62658839076954
87.33333333333333 89.59720150135394
87.5 92.4047220904984
85.0 87.6755550032029
88.5 89.64452923114341
85.5 89.1291688266805
84.0 88.35212023617821
58.0 69.91198228337181
77.0 80.7648401826484
75.0 74.6875133040998
82.5 84.42264447255373
67.0 70.79924480805538
82.5 84.07858382998614
82.0 82.03471622010949
79.0 69.63997070593466
81.66666666666667 78.187901069257
82.5 82.08189236411478
73.5 77.61738297964928
90.5 93.82841392784871
77.0 82.4575586095392
83.33333333333333 89.31581015955526
62.5 69.59159182270841
86.0 86.03603603603604
83.0 83.57245337159253
86.0 89.87915407854985
83.0 86.93771626297578
87.0 88.24979457682826
86.5 89.50124779800352
89.0 91.1183583189054
83.0 85.46093733676007
83.0 84.3770592454803
86.0 87.16265499635303
91.0 93.46642468239564
84.75 88.15532143576121
91.0 94.553706505295
88.0 90.90163934426228
82.0 86.25213918996006
76.66666666666667 81.90320793978877
44.0 67.5289301582547
57.666666666666664 71.37590164338879
85.33333333333333 88.90508783444089
85.0 86.72150411280846
89.0 91.04965172555332
67.5 71.83438558379157
68.0 80.06349206349206
89.0 91.7391304347826
82.75 85.94101692647233
84.5 89.06251706251706
84.0 87.28908886389202
84.0 92.61460101867571
80.0 87.85599140247179
81.0 91.34146341463416
80.0 88.77445932028837
84.0 88.50174216027874
74.0 77.66323024054984
80.0 85.40880503144655
85.0 89.40036341611145
82.0 90.02233804914371
87.0 92.3412204234122
85.0 91.86046511627907
89.0 93.18370739817124
86.0 93.06772908366534
89.0 91.5603532875368
76.0 79.07801418439716
74.0 81.46167557932263
73.0 81.82297154899895
91.0 92.76139410187668
89.0 91.45021645021644
83.0 85.31583264971287
86.0 91.6725476358504
87.0 92.10320562939796
84.66666666666667 89.19430258485124
85.0 92.0952380952381
82.25 86.66791014066476
87.0 92.1875
88.0 91.85102825832828
84.0 87.30730676620567
84.33333333333333 86.72667410164536
85.0 85.72984749455338
87.5 89.15566065798083
85.5 86.64281851786572
82.0 91.75257731958764
89.0 91.22073578595318
86.0 91.04354971240755
88.0 90.86614173228348
64.5 70.57149013620071
86.0 89.49713558243158
66.0 71.5698894192449
82.66666666666667 86.81986917096657
50.5 56.78628403185886
64.5 73.6369468304882
85.0 87.06998813760379
77.0 80.58676654182271
83.0 85.66401147099678
84.66666666666667 87.87140557780141
54.5 70.72769674039748
79.5 82.74249758711531
79.0 80.81510934393638
75.0 77.89137380191693
80.5 85.20575539568345
83.0 91.23867069486404
83.0 88.53658536585365
87.0 90.5642228858147
77.5 78.9656659869445
66.5 69.99396484419661
65.0 68.52976913730255
85.5 90.37571337692884
88.0 93.36158192090396
79.0 84.12681548131656
78.0 77.35849056603774
83.0 89.89229494614747
76.0 83.17955997161107
78.0 81.25547625876624
79.0 83.06147089652245
85.0 87.8839590443686
86.0 91.34751773049643
86.0 91.34751773049643
75.0 79.52684258416743
90.0 90.96325719960278
84.0 82.46445497630332
81.0 84.97435897435898
79.0 79.83125570082092
82.5 87.98519603676556
79.5 87.21757764229396
78.5 83.90883871937841
81.0 81.30348913759052
88.5 90.2132960656746
82.0 82.63555250514756
78.0 78.94438138479
88.0 88.71548619447779
82.0 82.3321554770318
89.0 88.82303132938189
88.0 84.52123830093593
85.0 81.56228008444756
88.0 84.78143550998381
85.0 86.03603603603604
85.0 84.22159887798037
82.0 89.2798690671031
80.0 75.73673870333988
86.0 85.5650522317189
88.0 87.08133971291866
89.0 88.70246085011185
90.0 91.1284046692607
83.0 83.61177406523468
86.0 86.69833729216153
84.0 85.56771545827634
88.0 87.30606488011283
84.0 89.58885941644562
80.0 79.34782608695652
80.25 80.0837703197069
87.0 90.00613120784794
82.0 86.19436875567665
89.5 91.27627850575992
92.0 92.63877946079631
84.0 86.71480144404332
86.33333333333333 87.07906036881563
84.5 86.25281343600255
93.0 93.5656836461126
93.0 94.85794097828716
89.0 91.30199435269552
86.5 90.5639941767667
84.0 86.22881355932203
82.0 82.8853046594982
81.0 83.93442622950819
78.0 79.25392670157068
88.0 88.33709556057185
81.0 84.94911622924478
71.0 77.24505327245053
83.0 88.39479392624729
83.0 87.1654501216545
81.0 89.01185770750988
87.0 91.23679303915476
86.5 86.29818574535341
80.5 83.34318403365656
88.5 93.08052503893296
87.33333333333333 90.47704047339334
89.0 90.70495009297454
80.0 82.5414364640884
84.0 87.60677010053465
86.0 86.28415300546447
82.0 87.44588744588745
76.5 80.3428128179556
81.0 85.7855220007328
72.0 79.13188264369067
52.0 61.36783733826248
86.0 89.84165591260829
81.0 85.45935228023794
78.0 84.21052631578947
86.5 89.76112809840858
88.0 85.83765112262522
81.5 87.41917987658238
83.0 84.1102124316576
87.0 90.28262360635486
82.5 88.55802843832677
80.0 84.26858710562414
86.0 86.38304867619954
91.0 92.7355278093076
82.0 85.6439127375088
86.0 94.6875
73.0 79.62710126115732
83.5 85.4548535507129
88.5 91.22158905681536
76.33333333333333 82.16553685994195
80.5 84.06622094442486
83.0 88.1608339538347
81.5 88.52654569892474
86.0 90.54669703872436
81.0 86.02829890757678
81.0 89.81972428419937
90.0 86.19295205083766
93.0 89.65380406396307
87.0 87.89998797657016
87.0 85.19163763066202
86.0 75.4006968641115
82.0 63.6461126005362
86.0 72.82442748091603
89.0 81.68103448275862
86.0 68.4931506849315
89.0 77.37656595431098
89.0 73.94438722966015
91.0 82.67117497886728
90.0 81.26137052759248
89.0 83.63636363636363
90.0 83.451536643026
86.0 81.92090395480226
89.0 80.0
86.0 82.0947922761849
89.0 86.33623576691227
94.5 93.32473071404736
91.0 85.95927116827438
94.5 94.82740993371864
91.0 87.51529987760098
88.0 83.92330383480827
88.0 81.75235336712528
96.0 94.62875197472354
83.0 79.67377666248431
84.0 80.79161816065192
87.0 86.1878453038674
85.5 85.31073446327684
89.0 87.44619799139168
89.33333333333333 88.52276002021158
89.0 87.84370477568741
90.0 86.22366288492707
83.0 81.03864734299518
85.5 82.86524591806071
85.0 84.66453674121406
81.0 76.3855421686747
87.5 83.00682885875496
78.0 62.06896551724138
86.5 79.88344415687494
85.66666666666667 76.7870071251089
88.0 86.8560105680317
91.0 83.8479809976247
88.0 83.41503267973856
90.5 86.6731632412001
86.5 88.9439061461005
89.0 82.8143720067443
86.0 83.80566801619433
91.66666666666669 90.919737401406
94.0 92.85230934039872
85.0 84.69565165880287
91.0 89.03219597029131
82.0 76.82432432432432
90.5 89.76400837014647
90.0 87.92092613064702
94.5 90.56804722010096
90.0 91.95751138088012
80.0 79.9035002099672
74.0 74.4824900532993
89.0 88.86397608370703
94.0 94.8137453436336
88.5 88.57480059823413
83.0 85.36023054755043
90.5 88.19546966576905
87.0 84.92352512745812
93.0 91.71195652173914
84.0 79.63250092765013
93.5 94.24503954845892
91.0 91.8819188191882
93.5 91.54267680142794
95.0 94.66911764705884
93.0 94.16609471516816
91.0 88.62634368089226
90.66666666666669 88.51336454862697
91.0 90.6954588758336
83.5 79.49645143502617
80.5 78.40603599822688
88.0 87.95856711264567
92.0 89.51559389515594
85.0 79.26689576174113
84.0 79.74772249474422
86.0 81.22600162898034
92.0 88.00236556414481
91.5 88.26514663071723
88.0 86.98588090853285
86.0 80.38366336633663
92.0 89.89732513330088
86.0 83.5069398524083
90.0 87.74539314845433
86.0 80.70038910505836
84.0 85.35108958837773
86.0 80.68410975376398
89.0 84.03074295473954
82.0 78.22638788752704
85.0 79.3984962406015
86.0 76.63461538461539
86.0 82.93241695303551
80.0 78.69346733668343
83.0 80.55908513341804
80.0 78.57142857142857
88.0 80.53475935828877
85.66666666666667 81.83278025392622
85.0 87.07482993197279
87.33333333333333 78.35242857997825
84.0 83.98058252427184
88.0 79.44038929440389
90.0 84.22029702970298
88.33333333333333 83.22884020387521
89.0 86.36363636363636
90.0 87.14975845410629
92.5 86.5890154511417
90.0 84.63687150837988
91.0 88.50987432675045
90.0 83.57305071915215
87.0 84.7457627118644
83.0 75.85585585585586
88.0 84.58070333633904
80.0 76.53061224489795
86.0 81.6260162601626
84.0 80.02406738868832
91.0 86.49425287356321
89.0 87.90931989924434
88.0 86.97214734950583
89.0 87.363100252738
85.0 89.54545454545455
80.0 80.66378066378066
87.0 90.48059149722737
83.0 90.45045045045045
90.0 92.20917822838848
84.0 89.3643031784841
86.0 84.76112026359144
82.0 85.01228501228502
85.0 80.94079480940795
86.0 83.98305084745763
84.0 83.91019644527596
84.0 81.2597200622084
90.0 89.38640132669984
76.0 78.17225509533202
85.0 85.26570048309179
89.0 90.11627906976744
88.0 89.0382626680455
85.0 87.48125937031485
85.0 88.57142857142857
87.0 88.67383512544804
81.66666666666667 81.70317018549731
87.5 87.64777280735899
83.0 84.43526170798899
87.0 89.38967136150234
76.0 74.96159754224271
84.5 83.96030901886914
82.0 81.84591914569032
83.0 85.11198945981555
77.0 78.5344827586207
80.0 81.41382049245432
77.0 80.40816326530611
92.0 94.22949735449735
85.5 89.77644481515752
62.0 72.07572684246112
65.5 72.69201026398116
81.5 88.42139217891881
90.0 89.80319823364813
89.66666666666667 91.00884995955334
89.66666666666667 91.77907119961117
86.33333333333333 88.48740963842856
87.0 89.80791654586183
88.33333333333333 90.06222298093313
84.5 87.89038494985218
86.0 88.01989970457277
91.5 92.92014250955856
84.0 85.50624133148405
88.5 92.02056778679028
91.0 90.68457491949286
81.5 85.372916790604
87.5 92.10983109961408
74.0 78.43688081474247
85.33333333333333 87.97552524627177
83.5 89.49178406554407
90.0 92.38770685579196
81.33333333333333 84.5272163272162
87.0 87.57806129018414
86.5 90.34044892572416
76.0 82.07434052757793
58.0 68.8862855031086
52.75 65.75849368283012
84.0 85.27152902104253
86.66666666666667 88.08281695027473
83.0 83.81203786368808
82.0 82.06352108942566
83.33333333333333 82.56258689918212
88.0 89.84987299815458
85.75 87.3277417273764
89.0 88.65424230033582
82.0 83.0136457102175
87.0 89.68811816283541
82.5 82.49807987711213
89.0 92.09401765294174
84.0 90.38262668045502
86.0 87.58064516129032
86.0 88.64818024263431
84.0 86.46917534027222
85.66666666666667 86.0251019491779
85.0 87.25135623869801
89.4 84.65321424074784
88.0 88.42832469775475
86.66666666666667 84.81419609211427
88.25 85.72486961464548
85.0 83.88728323699422
85.0 87.93103448275862
86.0 88.36662749706228
88.0 86.331569664903
80.0 78.87055837563452
87.0 87.9740980573543
83.0 83.62877997914494
83.0 86.96711327649209
81.0 82.97491039426524
83.5 87.65023861286892
82.5 86.31014631426825
85.0 88.48920863309353
74.0 81.98334595003784
86.0 86.60779985283297
86.0 84.13502109704642
85.0 86.1504907306434
87.0 88.3313885647608
83.5 86.15170626100773
80.5 78.39270855943853
80.0 82.70270270270271
84.0 84.41330998248687
81.0 84.36692506459949
79.0 77.84891165172856
79.0 82.380073800738
81.0 82.54091971940764
85.0 87.98387096774194
82.0 85.97640891218873
81.0 76.86703096539162
86.0 90.78771695594124
77.0 81.35231316725978
88.0 89.87730061349694
82.0 83.25384207737149
84.0 87.19121683440073
78.0 80.72009291521486
84.0 87.16838115863563
83.0 88.96551724137932
81.5 84.4079457301578
72.0 75.1922091235264
87.0 89.49478748997595
86.0 90.51643192488264
73.0 75.5858310626703
80.0 85.69343065693431
86.0 86.85714285714286
80.0 81.00686498855835
86.0 85.85546633724522
90.0 92.62844378257633
82.5 85.26265217730608
87.0 87.74583963691377
82.0 89.46384039900249
86.0 87.18626155878468
91.0 95.06507746639326
82.0 86.46222887060584
91.0 93.72549019607844
89.0 92.6267271524256
79.0 81.41447856724967
79.0 80.3731343283582
80.66666666666667 81.01235033350495
75.0 78.61431666849262
83.0 84.63148911646053
83.0 86.75017475001722
90.5 91.35947101402198
90.5 92.40625643215624
80.0 84.28485757121439
89.0 91.0337552742616
80.66666666666667 81.78474383004837
81.5 81.74771263978312
86.0 83.9924670433145
75.0 78.93139040680023
90.0 92.69034382345576
79.0 80.18867924528303
90.0 92.3529411764706
80.0 83.99729232000197
69.0 72.22222222222221
84.0 88.13816915143505
90.0 91.21107266435986
70.0 71.67414050822123
87.0 88.64764267990074
82.0 87.95847750865052
80.0 79.61414790996784
84.0 88.9061339318171
88.0 91.35622823946136
86.0 90.66530197576915
82.33333333333333 86.71850434206205
83.0 73.65751291829321
71.0 67.97274275979557
57.333333333333336 65.45921540413995
64.0 71.37123745819397
84.0 87.38512949039264
75.0 75.89519650655022
88.66666666666667 90.40096845662966
65.5 67.29761904761904
88.5 90.99981982914936
79.0 79.3082886106142
71.0 72.74009864441817
83.5 83.406105388864
87.0 87.63137690193625
83.33333333333333 88.33317693791021
86.0 87.97756531030689
85.66666666666667 87.26609820410994
75.0 77.82295329954792
75.66666666666667 74.75584836831577
83.0 84.0649428743235
89.0 83.7173579109063
87.0 91.32455460883035
85.0 88.12375249500998
80.5 82.82244372697528
80.0 78.39965893999758
75.0 77.2725583864119
86.0 90.07980448122674
83.0 85.64146552353658
84.5 89.19328427186578
66.0 69.18181818181817
90.0 92.8706624605678
81.0 82.23086399914297
86.0 88.2411067193676
90.0 87.82894736842105
90.0 89.43089430894308
91.0 88.5304659498208
81.0 83.09572301425662
84.0 85.2529601722282
85.0 88.29452485840152
72.0 75.3934191702432
76.0 74.87951807228916
84.0 87.10232158211522
82.0 83.18636096413874
86.0 86.20092378752886
84.0 81.07098381070983
82.0 85.45034642032333
82.0 81.483913328956
81.0 83.38213762811128
87.0 86.60779985283297
85.0 84.56014362657092
86.0 86.98630136986301
85.0 84.11680911680912
87.0 89.15845337376801
88.0 90.51355206847362
90.0 87.71929824561403
89.0 89.3048128342246
86.0 87.97043010752688
83.0 85.9157084563399
90.0 86.36741479634247
87.0 84.93975903614458
90.0 89.45578315184551
89.0 88.45943702251691
90.5 91.21398885474002
84.0 85.42183622828784
83.0 79.32692307692307
83.0 82.63274336283186
86.0 91.11111111111111
87.0 90.8284023668639
83.0 85.44536271809
79.0 82.6658501898442
83.0 88.75562218890555
77.0 84.52380952380952
85.0 87.80934922089826
80.0 82.98538622129436
86.0 91.17117117117115
80.0 79.92471769134254
86.0 86.97557921102066
86.0 83.13659359190557
86.0 89.40548780487805
85.0 87.58064516129032
87.0 87.43893928820657
84.0 83.36380255941499
83.0 82.52551020408163
83.0 82.7930174563591
87.0 87.5
87.0 90.28571428571428
81.0 84.27672955974843
85.0 86.96933962264151
84.0 83.663631494376
84.0 84.4059405940594
85.0 88.19157720891825
79.0 79.48290241868223
81.0 81.46754468485419
80.0 78.47882454624028
84.0 87.61261261261262
85.0 86.36942675159236
83.0 84.71698113207547
86.0 87.95986622073578
88.0 92.76401564537156
89.5 87.75418545982723
83.0 84.71760797342192
73.0 75.74679943100996
84.5 82.92623658256592
89.66666666666667 88.76542435857296
85.33333333333333 85.21986418283099
84.0 83.07189542483661
79.0 76.28205128205127
88.0 89.6543051808496
86.0 88.14857610337806
78.0 74.85525227460711
90.5 92.4726618125151
92.66666666666669 93.53378685661684
89.5 90.32203586617088
88.33333333333333 88.33585412292219
87.0 87.38680465717982
88.0 91.44144144144144
88.33333333333333 87.38828976833891
69.0 75.43231961836612
86.0 85.06410256410255
88.66666666666667 89.60208299112537
72.5 82.93097654967228
83.0 83.01774316529377
89.0 88.09120378032566
85.0 85.96434993759354
84.0 86.14058355437666
88.5 89.37988609292049
86.0 85.93314763231199
87.0 89.83957732949088
67.0 75.77181208053692
55.0 74.15282392026577
85.5 87.33650883481104
89.5 92.29699139591467
80.0 83.20693391115927
76.0 85.9375
90.0 90.34965034965036
88.5 86.08337551189435
86.0 86.36698599852616
88.0 87.22927557879015
89.0 91.78217821782178
86.0 87.0307464506576
73.0 78.5904255319149
89.5 86.99719696820941
84.75 82.5837875167704
84.5 83.22413142274574
82.0 85.15981735159818
88.0 88.3258307327297
85.33333333333333 88.91539755960348
80.33333333333333 80.22728008983414
82.0 76.97297297297297
72.0 74.55412669969431
83.0 85.28138528138528
84.0 84.65561806768449
80.0 83.91479446128403
83.0 83.7429290380836
80.0 83.26530612244898
83.33333333333333 83.789870769544
89.5 91.52309384164224
72.0 75.809199318569
82.0 86.89323357210647
85.0 87.47252747252747
79.0 84.26198375161884
83.5 85.7067069861067
80.33333333333333 80.70035963228872
84.0 88.83720930232558
84.0 84.68410976388002
83.0 84.23589095201947
87.0 85.30384719154387
85.0 85.23516105216169
76.0 81.10687022900763
75.0 78.40236686390533
79.0 82.70531400966183
78.5 84.10213421541528
78.5 82.30559819629666
83.0 80.03207698476344
84.0 81.34328358208955
81.5 85.06988844728606
83.75 81.84892484771522
76.0 73.6470588235294
82.33333333333333 80.79354909750325
84.0 82.92682926829268
74.33333333333333 79.35811115386355
79.66666666666667 84.35713133689028
88.5 92.71389223389107
86.0 89.87914318732678
84.0 89.59087803887331
79.4 84.03333173380818
76.0 81.07497741644083
82.0 84.32959057818285
91.0 92.38463152923892
81.5 85.54333460447478
87.0 89.04660297396671
88.5 91.94961087961362
78.0 82.29633398949252
91.0 90.98143236074272
72.0 77.10568266402711
87.0 88.00875183067984
72.5 81.92754406329637
82.75 85.6197040794952
87.5 89.75771555092473
79.0 80.65338097005692
85.33333333333333 87.38014401868838
87.66666666666667 91.70710785989156
86.0 85.2168199737188
84.0 88.02736602052451
80.25 79.41301667602148
89.0 89.54767726161369
86.25 86.04518169887051
78.0 78.74180955161886
84.0 87.88748564867967
84.0 87.44546956356969
85.66666666666667 85.81034150024466
83.0 83.50736726884988
88.0 87.35498839907193
82.0 86.94241686942416
79.0 83.16633266533067
77.0 80.09020618556701
83.5 87.12695238889461
83.0 85.46031746031746
82.0 83.74384236453201
83.5 85.2574769695709
76.0 76.72237522402165
86.0 88.87252773128216
82.0 79.34407364787111
84.0 86.6540164452878
79.5 77.59038197592298
87.0 88.88888888888889
89.0 78.67557715674363
85.66666666666667 88.03214398116923
71.0 77.60857304004513
82.0 84.14264036418815
85.0 89.07734056987789
83.0 83.88845855925639
87.0 86.2696023031933
86.0 87.89370078740157
81.0 83.27668252889191
80.0 81.45519077196096
79.0 82.57199602780535
78.0 80.91844813935076
78.5 80.59792379516325
81.5 82.88980319222098
85.0 84.82273141310787
84.0 88.22292323869611
84.0 84.97109826589595
86.0 81.75182481751825
87.5 86.53311137836005
75.0 77.40981667652277
85.5 86.84148032370668
88.0 90.85173501577287
80.0 81.6688567674113
78.0 75.8839528558477
86.5 83.48591421792254
86.0 82.28438228438229
88.0 90.30732860520094
82.0 82.10526315789474
87.0 86.80926916221033
82.0 81.05726872246696
86.33333333333333 84.33204244483746
86.5 83.46150201374081
89.0 90.66924066924066
90.0 87.40043446777698
84.0 84.86055776892431
88.0 88.04930332261523
86.0 85.26762056173821
82.0 83.92156862745098
82.5 83.18087803550696
87.0 87.92207792207792
91.0 91.88836305725287
90.0 88.14712828472433
84.0 82.64513173312646
91.0 88.40236686390533
83.5 78.29615827589741
88.5 86.08212666200967
87.0 83.38448854719192
86.0 86.60633484162896
91.0 89.7787958063536
84.0 81.82616330114135
90.0 90.1301518438178
89.4 91.11265358029353
93.0 88.30188679245283
87.0 85.47557840616966
89.0 88.28735033836543
77.0 80.0
92.0 93.185789167152
85.0 89.24344748654593
91.0 88.54678085157059
88.66666666666667 85.72534938195695
90.66666666666669 87.3528519234717
85.0 84.12316805354288
88.0 88.32173240525908
84.0 84.41033925686591
88.0 87.10968775020017
83.5 82.06094246743923
80.33333333333333 79.43590790340299
88.4 87.65057688848509
76.0 75.0903610503761
89.0 89.57636566332219
89.0 90.5884650988985
89.0 88.01313628899837
89.0 88.80351262349066
92.0 92.63157894736842
78.0 78.60932104366947
86.5 85.65208359067073
85.0 84.00493421052632
86.0 84.72485507246375
87.0 88.9908256880734
88.25 88.4933338645287
84.5 84.89415334191119
85.0 84.79381443298969
85.0 83.74603174603175
81.0 78.5997357992074
79.0 82.20338983050848
90.0 90.01447178002894
88.0 87.03416149068323
89.0 87.51182592242195
84.0 82.1917808219178
86.0 82.58488499452355
87.0 86.90140845070422
83.0 80.48780487804879
81.0 85.23054755043228
82.0 81.53629316420013
84.0 87.61840512341857
82.0 82.4600157450952
82.0 82.97533810660302
83.5 86.22703818369453
89.66666666666667 87.48643700454039
82.66666666666667 79.88043157138863
86.0 86.86825213918468
90.0 86.18925831202046
87.0 85.62639821029083
91.0 84.25832492431887
88.33333333333333 89.09577788900823
87.0 84.93547418967586
91.5 91.02812669301925
90.0 87.23021582733813
89.5 88.48459108848574
86.0 80.2386278896346
91.0 89.8917687966521
94.0 92.0970091384222
89.0 87.61238761238761
87.0 87.53651072678454
87.0 88.69795918367348
84.0 79.7712756310018
81.0 79.55065199711947
89.0 88.75144894396074
88.0 86.32401770890979
91.66666666666669 91.90831266112166
89.0 87.79171153255203
84.0 78.5945945945946
84.0 83.87609213661636
82.0 83.04213771839672
84.0 86.19718309859155
85.0 83.2943925233645
79.0 79.37710437710437
82.0 80.74766355140187
80.0 80.68068068068068
82.0 86.66666666666667
82.0 86.43556895252449
86.0 89.61384820239681
88.0 87.48627881448957
88.0 80.21892103205629
84.0 81.28855380397533
86.0 85.07972665148064
82.0 85.07853403141361
87.0 92.29957805907172
87.0 93.836246550138
93.0 94.0279542566709
82.0 82.55827460698521
84.0 81.41179041414871
86.0 79.63270647249513
87.0 81.71620863712845
82.0 86.57487091222032
82.0 82.64395782643957
80.0 84.02826855123675
86.0 80.29661016949152
86.0 88.46153846153845
85.0 90.8786610878661
81.0 88.84677855982675
83.0 87.84838350055742
82.0 85.68306010928963
83.0 85.28769118718135
80.0 78.47222222222221
75.0 77.9746835443038
82.0 85.0889192886457
90.0 83.67844092570037
90.0 82.64462809917356
89.0 83.99545970488082
84.0 78.85652642934197
80.5 78.94691035683203
86.0 82.71827182718272
88.0 84.67862481315396
89.0 92.59624876604146
82.66666666666667 84.77345413071453
87.0 87.67745599091425
85.0 85.94783148463011
89.0 87.82007737071699
80.0 78.40616966580977
82.0 80.73496659242761
83.0 82.60233918128655
88.0 93.75557537912576
88.0 88.40236686390533
82.0 84.31932742991287
90.0 92.82550930026572
88.66666666666667 90.39409740101672
75.5 76.65413837046118
87.0 86.90386071158214
86.0 86.51218479419452
87.0 88.9020405381655
81.0 82.69024651661307
85.0 85.7957244655582
82.5 87.9605225024211
80.66666666666667 82.71882861897211
84.0 88.5223412525998
91.0 85.56876061120543
89.0 83.83635144198524
85.0 84.86672398968186
90.0 88.44652615144419
85.0 80.60661764705883
86.0 84.55598455598455
89.0 84.48125544899739
85.0 83.02796528447445
84.0 81.88180404354588
85.0 82.87061288632792
88.0 81.43133462282398
89.0 86.34496919917865
88.0 81.72628304821151
89.0 89.51559389515594
88.0 82.97347316471314
89.0 79.96231155778895
82.0 82.15102974828376
83.0 80.76923076923077
85.0 84.83221476510067
87.0 80.97560975609757
93.0 80.84935897435898
85.0 82.18325791855203
88.0 86.14718614718615
86.0 77.50556792873051
86.0 77.67857142857143
91.0 86.13065326633166
90.0 81.2956204379562
85.0 83.17629180370665
87.0 87.61955366631243
92.0 88.85714285714286
84.0 81.37847642079807
82.0 84.23551756885091
72.0 81.04838709677419
83.0 84.0630472854641
79.0 83.78088077336197
83.0 78.58823529411765
86.0 83.93234672304439
92.0 91.673894189072
86.0 87.89299895886299
84.0 85.93208593208594
83.5 82.10213759603327
77.0 77.7643504531722
88.0 83.47107438016529
93.0 91.90432382704692
90.75 89.08396396914836
90.0 90.2945281920999
84.0 81.33423180592992
91.0 89.43111366451178
92.0 90.48800661703888
92.0 90.41843541540328
90.0 88.47092504810627
88.0 85.91304347826086
93.0 93.65578854325489
85.0 83.84386884305964
93.0 89.81818181818181
90.0 87.02583837273227
89.0 87.05278407659361
90.5 88.93509275057176
90.5 88.0677469007405
93.5 90.98173515981736
90.0 86.29265926037391
91.0 89.91688538932632
92.0 87.56598240469208
87.0 89.24980665119875
89.0 88.58303249097473
93.0 93.32460732984292
93.0 91.96428571428572
89.0 86.71751046614506
86.0 86.84640522875817
89.0 86.17343844754397
90.5 89.0959971884327
90.5 91.0768916171818
90.5 90.85866748565176
83.0 86.72715670424604
90.0 87.16372467655542
93.0 91.70537491705376
71.5 72.16032175957
82.0 82.09677419354838
88.0 88.61731772812483
90.0 86.96629213483146
85.0 81.29592518370073
91.0 86.93502824858757
87.66666666666667 83.84978119368056
80.0 77.17171717171716
87.0 80.3450862715679
82.33333333333333 81.71685056756147
88.0 91.5534554046072
77.0 78.32345469940728
86.0 89.90902884067106
85.0 87.383150425395
87.0 85.12848929091223
85.0 81.96469685341519
88.0 85.24458700882117
85.0 84.13496051687007
89.0 88.29114170355597
87.0 88.88916635852934
85.0 81.41138497652582
86.0 91.7899850523169
89.0 90.43322048524676
88.5 89.98436932875927
85.5 86.11507875522449
83.5 77.42303223486235
90.0 91.14899377832398
91.5 92.30901249779969
86.0 84.70153678685689
77.5 82.07921783678094
87.0 86.10050633528324
89.0 90.6374501992032
86.0 91.45005457015208
87.0 86.91798949978664
85.0 78.36117740652347
83.0 83.34489937543373
87.0 82.16989066442389
91.0 88.37011884550084
85.0 78.97793263646922
87.0 83.33333333333334
80.0 81.5126050420168
86.0 86.32
85.0 80.76009501187649
85.0 78.46003898635477
86.0 85.19715578539108
81.0 81.30217028380635
87.0 88.42592592592592
88.5 89.04241857229388
88.0 86.82688108674176
85.5 82.67630843796019
85.0 83.55321020228672
85.5 85.51764646711405
82.0 82.04833141542002
85.0 74.28371767994409
89.0 78.58942065491183
89.0 78.97727272727273
87.0 77.36389684813754
85.0 77.04081632653062
81.25 80.90736466512993
88.0 81.3953488372093
83.0 75.34084173088323
84.0 79.23452768729642
84.0 74.13984461709212
89.0 87.24168912848158
91.0 86.91135734072022
85.0 73.98119122257053
85.0 83.90557939914163
82.33333333333333 79.86186047104023
86.0 80.26315789473685
85.0 81.58803222094362
82.0 83.6264869517
87.0 86.80851063829788
87.0 83.73676248108926
88.0 90.45412844036696
88.0 90.53047769616722
83.0 81.57181571815718
92.0 91.99029126213593
88.0 85.20345252774352
88.0 88.29098940990161
88.0 88.0438053232171
87.0 89.07922912205566
82.66666666666667 82.02916670335249
90.0 90.94693028095732
84.0 84.57538994800693
90.0 89.52225841476655
90.0 90.59122695486332
88.33333333333333 88.60249244601977
92.0 92.4075924075924
86.0 84.67317806160781
87.0 86.81785967399009
90.5 90.03629107542943
90.0 93.74110953058322
87.33333333333333 89.51936316067179
84.0 85.1048951048951
76.0 81.76060797973402
77.0 81.05832832230908
85.0 86.09559279950342
86.0 86.98507462686568
84.5 86.23032469962166
92.5 93.00551541382048
78.0 76.76962676962677
81.5 79.78047355125739
89.0 87.64426340801086
90.5 92.5188438443442
88.0 89.52837492653376
90.5 92.70288829913568
89.0 87.54197585026596
83.5 88.65456043056523
88.0 87.74485691672082
88.66666666666667 90.48805081034692
88.66666666666667 85.24429013876365
90.0 92.51083713336712
88.0 89.4361170592434
88.5 88.86990353429196
84.33333333333333 84.1826820127018
91.0 92.0042643923241
85.0 80.92431292362345
89.0 88.46641318124207
89.0 89.16876574307305
82.0 80.4162724692526
87.0 87.85369220151829
74.0 74.8014440433213
90.0 86.49264304468765
84.0 82.41590214067278
87.0 86.12196977872605
89.5 91.42103090351496
93.0 93.40511440107672
91.0 91.58215010141988
77.0 69.14600550964187
79.5 59.799602569217896
79.0 54.608938547486034
84.0 71.89542483660131
83.0 72.94046903187011
84.0 83.37372758119244
85.0 84.17190775681341
78.0 85.63829787234043
80.0 76.81007345225603
85.0 80.18394648829431
84.0 82.96019900497512
90.0 90.9710391822828
81.0 73.61237488626024
88.0 87.63076923076923
88.0 88.1283422459893
86.0 86.82539682539682
84.0 82.10412147505423
87.0 80.5327868852459
84.0 83.17120622568093
86.0 83.14301250679718

